A learning scheme by sparse grids and Picard approximations for semilinear parabolic PDEs

Relying on the classical connection between Backward Stochastic Differential Equations (BSDEs) and non-linear parabolic partial differential equations (PDEs), we propose a new probabilistic learning scheme for solving high-dimensional semi-linear parabolic PDEs. This scheme is inspired by the approach coming from machine learning and developed using deep neural networks in Han and al. [32]. Our algorithm is based on a Picard iteration scheme in which a sequence of linear-quadratic optimisation problem is solved by means of stochastic gradient descent (SGD) algorithm. In the framework of a linear specification of the approximation space, we manage to prove a convergence result for our scheme, under some smallness condition. In practice, in order to be able to treat high-dimensional examples, we employ sparse grid approximation spaces. In the case of periodic coefficients and using pre-wavelet basis functions, we obtain an upper bound on the global complexity of our method. It shows in particular that the curse of dimensionality is tamed in the sense that in order to achieve a root mean squared error of order ${\epsilon}$, for a prescribed precision ${\epsilon}$, the complexity of the Picard algorithm grows polynomially in ${\epsilon}^{-1}$ up to some logarithmic factor $ |log({\epsilon})| $ which grows linearly with respect to the PDE dimension. Various numerical results are presented to validate the performance of our method and to compare them with some recent machine learning schemes proposed in Han and al. [20] and Hur\'e and al. [37].

==> financial_model/T=0.5/d=20/X0=100/Y0.txt <==
      9 9.00636 8.98477 8.98121 8.98018 8.98309  8.9855 8.98346 8.98812 8.99658 9.00829 8.97823 8.98379 8.98977 9.00174 8.98592 8.99187 9.00687 8.99737 9.00637 9.01696 9.03153 9.04265 9.06307 9.07099 9.07742 9.07049  9.0857 9.09383 9.07914 9.07047 9.07953 9.08546 9.10195 9.09684  9.1048 9.10728 9.11038 9.11928 9.13931 9.14883 9.15494  9.1686 9.17317 9.16668 9.17201 9.17836 9.18602 9.18899 9.17833 9.19242 9.19628 9.20395 9.21147 9.22389  9.2164 9.22084 9.22428 9.21821 9.23117 9.24433 9.26242 9.27444 9.26879  9.2782 9.28288 9.28372 9.29401 9.31041 9.29906 9.29956  9.3064 9.32002  9.3256  9.3275 9.32205  9.3402 9.31998 9.32173 9.33551 9.32482 9.33966 9.32549 9.32202 9.31513 9.32501 9.32437 9.34163 9.33515 9.32368 9.33506 9.35149 9.34246 9.34651   9.353 9.34243  9.3527 9.36687 9.38104 9.38926  9.3971 9.40582 9.40463 9.40174 9.39856 9.39864 9.40751 9.41584 9.42498 9.42483 9.42772 9.41961 9.41746 9.43114 9.43269 9.43185 9.44355   9.451  9.4575 9.46786 9.46854  9.4531 9.45179 9.46099 9.46021 9.46942 9.46727 9.47681  9.4847 9.47143 9.46514 9.46162 9.47172  9.4806 9.46379 9.46963 9.47989 9.47354 9.47636 9.48568 9.48661 9.49717 9.50235 9.48644 9.48262 9.48533 9.49465 9.49935 9.50986 9.51643 9.52025 9.52477 9.53269 9.54624 9.56012 9.56478 9.56088  9.5778 9.56065 9.55521  9.5582 9.56324 9.55065 9.54364 9.55406 9.56476 9.56453 9.55534  9.5618 9.56467 9.57535  9.5822 9.59838 9.61497 9.60393 9.61062 9.61338 9.61688   9.603 9.58408 9.59663 9.60427  9.6051  9.6287 9.63735 9.64453 9.65178 9.63312 9.61752  9.6138  9.6195 9.62641 9.61992 9.61447 9.61211 9.59303 9.59446 9.60309 9.60853 9.60652 9.61089 9.61406 9.60594  9.6021 9.59521 9.59897  9.6061 9.61334 9.61062 9.61651 9.62749 9.63072 9.63282 9.63906 9.64559 9.63708 9.62603 9.64223 9.66373 9.68234 9.69192 9.68384 9.69167 9.69346  9.6842 9.68053 9.68645 9.67931 9.68886 9.68409  9.6697  9.6791 9.68646 9.69805 9.69998 9.69081 9.68077 9.68667 9.67872 9.69566 9.68805 9.70086  9.7009 9.71458 9.72592 9.73237 9.74174 9.73326 9.75329 9.75939 9.76535 9.77911 9.79077  9.7936 9.78614 9.77955 9.78377 9.78412  9.7736 9.78203 9.78025 9.79393 9.78973  9.8046 9.79853 9.79761 9.81558 9.80368 9.79931 9.78571 9.79394 9.79481  9.8099 9.80554 9.79137 9.79811 9.79561 9.79358 9.78524 9.79522 9.79143 9.79936 9.80402 9.80975 9.81144 9.82222 9.82457 9.82724 9.81546 9.82355 9.83278  9.8278  9.8297 9.82668 9.82586 9.83926 9.84881 9.84152 9.84099 9.83789 9.84552 9.85895 9.86022 9.85263 9.85783  9.8586  9.8496 9.84926 9.85276 9.84838 9.85035 9.86331 9.87197 9.87907 9.88367 9.88637 9.89641 9.90453 9.90087  9.8964 9.89238 9.91254 9.91939 9.92977  9.9485 9.96283  9.9783 9.99366 9.97733 9.99048 9.99191 9.99885 10.0034 9.99503 9.99722 10.0075 10.0006 9.99736 10.0003 10.0084 10.0061 9.98867 10.0004 10.0172 10.0269 10.0392 10.0393 10.0473 10.0622 10.0547 10.0427 10.0308 10.0454 10.0537 10.0474 10.0587 10.0681 10.0678 10.0705 10.0859 10.0746  10.082 10.0933 10.0926 10.0954 10.1103 10.1107 10.1061 10.1004 10.0913 10.0963 10.0851 10.0918 10.0791 10.0853 10.0902 10.0869 10.0873 10.0823 10.0957  10.078 10.0827 10.0787 10.0825 10.0784 10.0811 10.0859 10.0846 10.0739 10.0635 10.0495 10.0491 10.0568 10.0364  10.044 10.0427 10.0517 10.0635 10.0695 10.0659  10.076 10.0718 10.0634 10.0681 10.0823 10.0822  10.074 10.0842 10.0804  10.086 10.0785 10.0872 10.0883 10.0781 10.0805 10.0907 10.0989 10.0975 10.1084 10.1127 10.1177 10.1249 10.1253 10.1332 10.1165 10.1218 10.1275 10.1301 10.1349 10.1391 10.1282 10.1379 10.1364 10.1381 10.1469 10.1503 10.1542 10.1483 10.1489 10.1562 10.1652 10.1604 10.1705 10.1687 10.1561 10.1558 10.1689 10.1753 10.1648 10.1664 10.1658 10.1614 10.1687 10.1723 10.1664 10.1708 10.1752 10.1727 10.1649 10.1562 10.1715 10.1804 10.1674 10.1675  10.177 10.1784  10.182 10.1826 10.1812 10.1908 10.1992 10.1867 10.1936 10.1972 10.2003 10.2117 10.2009 10.2042 10.2126  10.213 10.2229 10.2169 10.2282 10.2388 10.2247 10.1959  10.207 10.2156 10.2153 10.2157 10.2268  10.231 10.2318 10.2509 10.2509 10.2559 10.2483 10.2546 10.2527 10.2469 10.2445 10.2662 10.2768 10.2819 10.2838 10.2823 10.2835  10.286 10.2777  10.271 10.2748   10.27 10.2732 10.2613 10.2689 10.2715 10.2789  10.286 10.2725 10.2759 10.2818 10.2922 10.2983 10.3036 10.3012 10.2989 10.2878  10.294  10.297 10.3017 10.3022 10.2977 10.3015 10.3008 10.3103 10.3157 10.3092 10.3056  10.318 10.3108 10.3144  10.318 10.3188 10.3262   10.32 10.3145 10.2928 10.2845 10.2875 10.2905  10.303 10.3135 10.3087 10.3028 10.3098 10.3139 10.3169 10.3264 10.3403 10.3388 10.3423  10.346 10.3572  10.354 10.3591 10.3473  10.337  10.344 10.3345 10.3427 10.3419 10.3516 10.3584 10.3455 10.3523 10.3549 10.3431 10.3522 10.3567 10.3549 10.3653 10.3673 10.3771 10.3624 10.3766 10.3901 10.3976 10.3979 10.4134 10.4104 10.4002 10.4006 10.4056 10.4072  10.419 10.4148 10.4168 10.4082  10.415 10.4019 10.4096  10.394 10.3903 10.3899 10.3967 10.4084 10.4003 10.4091 10.4126 10.4193 10.4233 10.4288 10.4304 10.4376 10.4577 10.4559 10.4557 10.4593 10.4555 10.4552 10.4627  10.455 10.4527 10.4592 10.4509 10.4604 10.4634 10.4569 10.4572 10.4632 10.4738 10.4838 10.4842 10.4773 10.4757 10.4723 10.4805 10.4658 10.4719 10.4561 10.4434 10.4542 10.4474 10.4557  10.465 10.4612 10.4677 10.4649 10.4684 10.4737 10.4654 10.4562 10.4699 10.4683 10.4622 10.4672 10.4751 10.4823 10.4897 10.4805 10.4947 10.4907 10.5017 10.5032 10.5055 10.4972 10.5019 10.5027 10.5017  10.513 10.5228 10.5239  10.528  10.533 10.5393 10.5392 10.5394 10.5452 10.5568 10.5568 10.5523 10.5539 10.5549 10.5609 10.5723 10.5808 10.5818 10.5722 10.5726 10.5788 10.5868 10.5871 10.5831 10.5892 10.5955 10.5974 10.6192 10.6224 10.6226 10.6107 10.6056 10.6122 10.6146 10.6306 10.6297 10.6283 10.6218 10.6214  10.624 10.6162 10.6141 10.6161 10.6183 10.6278 10.6316 10.6319 10.6191 10.6144 10.6123 10.6136 10.6095 10.6211 10.6107 10.6174 10.6171 10.6068 10.6069 10.6142 10.6243  10.633 10.6381 10.6359 10.6338 10.6326 10.6301 10.6339 10.6299 10.6409  10.643 10.6448  10.652 10.6465 10.6361 10.6359 10.6368 10.6408 10.6472 10.6386 10.6472 10.6473 10.6591 10.6527 10.6519 10.6491 10.6495 10.6544  10.664 10.6655  10.665 10.6746 10.6762 10.6724 10.6782 10.6707  10.664 10.6604 10.6518 10.6458 10.6456 10.6486 10.6434 10.6442 10.6417 10.6474 10.6493 10.6584 10.6654 10.6703 10.6672 10.6712 10.6778 10.6698  10.677 10.6869  10.678 10.6782  10.674  10.676 10.6815  10.688 10.6874 10.6868 10.6813 10.6845 10.6927 10.6881 10.6919  10.692 10.6761 10.6815 10.6745 10.6768 10.6767 10.6805 10.6838 10.6865 10.6626 10.6622 10.6564 10.6621 10.6532 10.6602 10.6618 10.6574 10.6676 10.6543 10.6595 10.6525  10.661 10.6599 10.6689 10.6649 10.6631 10.6628 10.6616 10.6593 10.6642 10.6712 10.6605 10.6683  10.673 10.6692 10.6748 10.6746 10.6866  10.691 10.6922 10.6908 10.6883 10.6927 10.6985 10.6983 10.7029 10.7101 10.7064 10.7071 10.7023  10.705 10.7124 10.7192 10.7222 10.7329  10.732 10.7425 10.7341 10.7318 10.7418 10.7327 10.7245 10.7305 10.7357 10.7519 10.7528 10.7474 10.7539  10.751 10.7583  10.751 10.7578 10.7609 10.7598 10.7581 10.7652 10.7654 10.7665 10.7716 10.7774 10.7964  10.791 10.7841 10.7883 10.7874 10.7984 10.7915 10.7916 10.8088 10.8164 10.8174 10.8289 10.8277 10.8316 10.8361 10.8431  10.829 10.8361 10.8257 10.8264 10.8223 10.8261 10.8234 10.8323 10.8363  10.834 10.8361 10.8377 10.8468 10.8439 10.8421 10.8321 10.8365 10.8441 10.8409 10.8458 10.8454 10.8425 10.8446 10.8509 10.8518 10.8561 10.8599 10.8653 10.8666 10.8762 10.8829 10.8864 10.8905 10.9001 10.9088 10.9137 10.9252 10.9255 10.9209 10.9218 10.9243 10.9167 10.9311 10.9301 10.9327 10.9264 10.9208 10.9197 10.9188  10.925   10.93 10.9337 10.9353 10.9317 10.9402 10.9403 10.9447 10.9417 10.9296 10.9372 10.9351 10.9205 10.9257 10.9371 10.9436 10.9532 10.9547 10.9597 10.9666  10.968 10.9823 10.9831 10.9844 10.9908 10.9874  10.989 11.0016 10.9949 11.0012 10.9989 11.0016 11.0041 11.0025 11.0106  11.008  11.007 11.0144 11.0142 11.0268 11.0383 11.0395 11.0271 11.0204  11.013 11.0013 11.0018 11.0045 11.0155 11.0119 11.0098 11.0049 10.9977 11.0017 11.0012 11.0057 10.9794 10.9726 10.9545 10.9489 10.9532 10.9437 10.9403 10.9383 10.9353 10.9329 10.9398  10.948 10.9396 10.9452 10.9488 10.9519 10.9477 10.9454 10.9617 10.9638 10.9672 10.9744 10.9788 10.9805 10.9861 10.9942 11.0003 10.9943 11.0025 10.9949 10.9971  11.008 11.0105   11.02 11.0255 11.0273 11.0258 11.0321 11.0258 11.0312 11.0286 11.0261 11.0312 11.0221 11.0176 11.0199 11.0244  11.023 11.0223 11.0149 11.0166 11.0237 11.0253 11.0228 11.0257 11.0384 11.0401 11.0478 11.0475 11.0425 11.0497 11.0519 11.0474 11.0444 11.0395 11.0409 11.0333 11.0369 11.0434 11.0489 11.0449 11.0503 11.0482 11.0499 11.0527 11.0508 11.0465 11.0474 11.0522 11.0551 11.0713   11.06 11.0673 11.0651 11.0605  11.066 11.0518 11.0656 11.0785 11.0788 11.0888 11.0789 11.0848 11.0944  11.083 11.0817 11.0703 11.0721 11.0748 11.0836 11.0881 11.0849 11.0833 11.0865 11.0785 11.0782 11.0771 11.0747 11.0708 11.0525 11.0536 11.0373 11.0328 11.0435 11.0254 11.0245 11.0288 11.0419 11.0478 11.0465 11.0424 11.0464 11.0433  11.041 11.0421  11.038 11.0363 11.0415 11.0351 11.0366 11.0434 11.0467 11.0458  11.046 11.0518 11.0578 11.0608 11.0536 11.0612 11.0685 11.0696 11.0532 11.0505 11.0476 11.0507 11.0663  11.066 11.0688 11.0693 11.0707 11.0723 11.0762 11.0821 11.0722 11.0616 11.0712 11.0744 11.0726 11.0773  11.074 11.0754 11.0792 11.0871 11.0878 11.0853 11.0876 11.0895 11.1024 11.1002 11.1026 11.1079 11.1169 11.1155 11.1206 11.1137 11.1083  11.107 11.0961 11.0956 11.0965 11.0926 11.0865 11.0865 11.0825 11.0798 11.0843 11.0906 11.0909 11.0867 11.0966  11.093 11.0927 11.0981 11.0976 11.1006 11.0967 11.1101 11.1102  11.109 11.1138 11.1106 11.1072 11.1133 11.1151 11.1194 11.1262 11.1223 11.1191 11.1253 11.1333  11.132 11.1332  11.131 11.1342 11.1401 11.1446 11.1497 11.1391 11.1419 11.1398 11.1442 11.1459 11.1457  11.149 11.1438 11.1497 11.1486 11.1474 11.1462 11.1464 11.1566 11.1556 11.1522 11.1545 11.1616 11.1694 11.1759 11.1761 11.1822 11.1962  11.195 11.1981 11.1941 11.1959 11.1906 11.1978 11.1957  11.193 11.1969 11.1902 11.1953  11.197 11.1916 11.1919 11.1908 11.1967 11.1926  11.196 11.2063 11.2082 11.1957 11.2006 11.2067 11.2094 11.2119 11.2182 11.2213 11.2106 11.2083  11.208 11.2116  11.209 11.2188 11.2253 11.2263  11.226 11.2279 11.2273 11.2216 11.2205 11.2238 11.2243 11.2353 11.2396 11.2406 11.2395 11.2438 11.2436 11.2475 11.2642 11.2689 11.2687 11.2616 11.2678 11.2686 11.2651 11.2622 11.2589 11.2577 11.2562 11.2554 11.2523 11.2571 11.2595 11.2627 11.2613 11.2654 11.2593  11.264 11.2713 11.2743 11.2721 11.2776 11.2747 11.2764 11.2768 11.2726  11.275 11.2799 11.2779  11.277 11.2697   11.28 11.2833 11.2775 11.2799 11.2811 11.2843 11.2637  11.269 11.2616 11.2603  11.267 11.2705 11.2725 11.2764 11.2857 11.2855 11.2868 11.2997 11.3012 11.3036 11.3047 11.3035 11.3114 11.3083 11.3051 11.2993 11.3027 11.3098 11.3114 11.3176 11.3153 11.3177 11.3134 11.3103  11.314 11.3244 11.3294 11.3417 11.3393 11.3419 11.3438 11.3444  11.337 11.3343  11.333 11.3347 11.3358 11.3342 11.3302 11.3376 11.3425 11.3439 11.3469 11.3612  11.368 11.3655 11.3615 11.3661 11.3682 11.3562 11.3539 11.3564 11.3576 11.3504 11.3464 11.3443 11.3273 11.3367 11.3406 11.3485 11.3416 11.3393 11.3396 11.3349 11.3358 11.3399 11.3455 11.3474 11.3526  11.354 11.3568 11.3584 11.3485 11.3505 11.3517 11.3542 11.3497 11.3535 11.3574 11.3574 11.3533 11.3518 11.3511 11.3398  11.342 11.3431 11.3423 11.3529 11.3496  11.351 11.3489 11.3425 11.3374 11.3369 11.3388 11.3344 11.3344 11.3369 11.3363 11.3481 11.3488 11.3552 11.3493 11.3494  11.343 11.3436 11.3421 11.3438 11.3518 11.3399 11.3447 11.3553 11.3575 11.3598 11.3493 11.3523 11.3583 11.3642 11.3642 11.3615 11.3712 11.3692 11.3702 11.3558 11.3498 11.3535 11.3539 11.3542   11.35 11.3497 11.3535 11.3555 11.3566 11.3447  11.344 11.3363 11.3421 11.3428 11.3509 11.3549 11.3602 11.3617 11.3593 11.3535 11.3563 11.3606 11.3521 11.3528 11.3483 11.3443 11.3335 11.3266 11.3292 11.3324 11.3345 11.3353 11.3358 11.3302 11.3277  11.332 11.3359 11.3355 11.3383 11.3324 11.3305  11.323 11.3262 11.3303 11.3324 11.3262 11.3228 11.3263  11.325 11.3273 11.3349 11.3433  11.332 11.3315 11.3204 11.3219  11.325 11.3227 11.3184  11.319 11.3252 11.3229 11.3228 11.3259 11.3207  11.323 11.3291 11.3294 11.3408  11.346 11.3498 11.3582  11.364  11.367 11.3678 11.3708 11.3757 11.3806 11.3828 11.3801 11.3828 11.3918 11.3998 11.3897 11.3904 11.3977 11.3911 11.3891 11.3897 11.3957 11.3917 11.3831 11.3834 11.3881 11.3971 11.3919 11.4015 11.4083 11.4091 11.4086 11.4153 11.4076 11.4203 11.4202 11.4211 11.4235 11.4224 11.4251  11.424 11.4176  11.424 11.4184 11.4237 11.4262 11.4228 11.4235 11.4179 11.4198   11.42 11.4208 11.4203 11.4194 11.4244  11.426 11.4402 11.4402 11.4345  11.426 11.4312 11.4288 11.4162 11.4151 11.4208 11.4226 11.4242 11.4228 11.4276 11.4258 11.4235 11.4114 11.4173 11.4094 11.4127 11.4115 11.4065 11.4016 11.4077 11.4082 11.4124 11.4115 11.4107 11.4105 11.4128   11.42 11.4176 11.4206 11.4253  11.422 11.4226 11.4207 11.4251  11.426  11.413 11.4181  11.408 11.4003 11.4051 11.4075  11.409 11.4163 11.4168 11.4161 11.4152 11.4154 11.4131  11.414 11.4193 11.4194 11.4191 11.4186 11.4242  11.432 11.4285 11.4244 11.4262 11.4212 11.4273 11.4252 11.4253 11.4194 11.4298  11.423 11.4202 11.4011 11.4005 11.3965 11.3983 11.4042 11.4082 11.4067 11.4115 11.4209 11.4196 11.4102  11.413 11.4213 11.4223 11.4195 11.4245 11.4344 11.4309 11.4289 11.4247 11.4212 11.4115 11.4152  11.403 11.4045 11.4103 11.4079  11.409 11.4094  11.412 11.4133 11.4086 11.4119  11.408 11.4089 11.3958 11.3975 11.4013 11.4071 11.4021 11.3983 11.4002 11.4018 11.4004 11.3969 11.3893 11.3872 11.3819 11.3883 11.3888 11.3893  11.393 11.3929  11.399 11.4029 11.4063  11.406 11.4047 11.4029 11.4028 11.4082 11.4128 11.4155 11.4102 11.4088 11.4133 11.4153 11.4191 11.4193 11.4222  11.411 11.4056 11.4084 11.4142 11.4153 11.4177 11.4269 11.4207 11.4212  11.425 11.4161  11.416 11.4167  11.411  11.407 11.4083 11.4123 11.4159  11.419 11.4182 11.4092 11.4129 11.4162 11.4116 11.4124 11.4173 11.4198 11.4176 11.4247 11.4282 11.4313  11.434 11.4402 11.4515 11.4523 11.4537 11.4495 11.4585  11.465  11.462 11.4575 11.4601 11.4647 11.4648 11.4653 11.4582 11.4611  11.461 11.4627 11.4654 11.4674  11.463 11.4659 11.4709 11.4715 11.4736 11.4766 11.4793  11.481 11.4845 11.4904 11.4929 11.4884 11.4864 11.4872 11.4847 11.4834 11.4833 11.4838 11.4832  11.485  11.489 11.4876 11.4924 11.4948 11.4989 11.4984 11.4997 11.4983 11.4996 11.4922 11.4947 11.4943 11.4826 11.4807  11.485 11.4836  11.487 11.4917 11.4923 11.4958 11.4958 11.4992 11.4973 11.4947 11.4968 11.4987 11.4831 11.4868 11.4885  11.481 11.4778 11.4751 11.4782 11.4817 11.4808 11.4855 11.4892 11.4897 11.4871  11.478  11.478 11.4773  11.487 11.4893 11.4898 11.5015 11.4954 11.5002 11.5011 11.4928 11.4964 11.4915 11.4858 11.4819 11.4884 11.4954 11.4932 11.4851 11.4784 11.4745 11.4687 11.4748 11.4749 11.4795 11.4862 11.4869 11.4798 11.4803 11.4834 11.4668 11.4697 11.4617 11.4618 11.4604 11.4643 11.4662 11.4661   11.47 11.4705 11.4733 11.4731 11.4733 11.4725  11.477 11.4813 11.4858  11.486 11.4922 11.4904 11.4939 11.4921 11.4945 11.4975 11.4958 11.4974 11.5011 11.5027 11.5079 11.5095 11.5147 11.5195 11.5215  11.516 11.5158 11.5152 11.5216 11.5278 11.5287 11.5306   11.53 11.5258 11.5294 11.5286 11.5278 11.5275 11.5279 11.5309 11.5326 11.5309 11.5363 11.5379 11.5429 11.5464 11.5485 11.5531 11.5555  11.558 11.5588 11.5626 11.5647 11.5558 11.5632  11.561 11.5623 11.5652 11.5655 11.5584 11.5624 11.5641 11.5692  11.574 11.5714 11.5659 11.5728 11.5805 11.5691 11.5604 11.5618 11.5612 11.5525 11.5549 11.5557 11.5653 11.5525 11.5509 11.5474 11.5506 11.5434 11.5432 11.5439  11.544 11.5474  11.548 11.5504 11.5541 11.5432  11.546 11.5478  11.552 11.5528  11.553 11.5579  11.563 11.5696 11.5686 11.5706 11.5695 11.5713 11.5688 11.5757 11.5719 11.5785 11.5818 11.5801  11.584  11.584 11.5737 11.5699 11.5719 11.5706 11.5656 11.5671  11.569 11.5663 11.5634 11.5687 11.5648 11.5594 11.5474 11.5518 11.5499 11.5476 11.5421 11.5342   11.54 11.5411 11.5396 11.5385 11.5409 11.5482 11.5456 11.5439 11.5442 11.5444 11.5458 11.5329 11.5285 11.5337 11.5334 11.5324  11.531 11.5317 11.5335  11.543 11.5455 11.5482 11.5404 11.5358 11.5414 11.5503 11.5447 11.5423 11.5447  11.546 11.5472 11.5521 11.5368 11.5292 11.5288 11.5293 11.5284 11.5299  11.532 11.5326 11.5204 11.5236 11.5227 11.5235 11.5294   11.53 11.5317 11.5347 11.5319 11.5295 11.5324 11.5382 11.5402 11.5429 11.5389 11.5399 11.5398 11.5371 11.5362  11.537 11.5385 11.5399 11.5348 11.5337 11.5224 11.5225 11.5281 11.5286 11.5328 11.5394 11.5372 11.5397 11.5432 11.5454 11.5454 11.5501 11.5504 11.5448 11.5408 11.5379 11.5436 11.5465 11.5488 11.5434 11.5472 11.5494 11.5319 11.5315 11.5318 11.5356 11.5386 11.5434 11.5496 11.5455 11.5414 11.5482 11.5485 11.5517 11.5478 11.5541  11.552  11.553 11.5518 11.5508 11.5491 11.5493 11.5519 11.5548 11.5539 11.5528 11.5566 11.5602 11.5621 11.5673 11.5693 11.5696 11.5765 11.5824 11.5728 11.5728 11.5769 11.5814 11.5852  11.579 11.5787 11.5845 11.5799 11.5814 11.5835 11.5852 11.5834 11.5825 11.5809 11.5849 11.5902 11.5911 11.5887 11.5924 11.5945 11.5925 11.5979 11.5876 11.5855 11.5858 11.5799 11.5792   11.58 11.5787 11.5826 11.5804 11.5765 11.5825 11.5849 11.5771  11.578  11.578 11.5835 11.5774 11.5754 11.5767 11.5805 11.5753 11.5792 11.5824 11.5868 11.5903 11.5794 11.5732 11.5772 11.5794 11.5823 11.5824 11.5723 11.5671 11.5653 11.5592 11.5628 11.5562 11.5508 11.5503 11.5473 11.5444 11.5487 11.5429 11.5447 11.5454 11.5476 11.5493 11.5503 11.5511 11.5564 11.5522 11.5514  11.549 11.5514 11.5531 11.5437 11.5393 11.5423 11.5439 11.5427  11.534 11.5374 11.5375 11.5345 11.5367 11.5392 11.5448 11.5436 11.5431 11.5345 11.5375 11.5386 11.5392 11.5404 11.5389   11.54 11.5423 11.5383 11.5426 11.5431 11.5485 11.5472 11.5501 11.5572 11.5564  11.557 11.5473 11.5459 11.5437 11.5387 11.5278 11.5327 11.5371  11.543 11.5465 11.5483 11.5484 11.5548 11.5565 11.5545 11.5593 11.5604  11.554 11.5581 11.5589 11.5543 11.5489 11.5481 11.5546   11.56 11.5624 11.5653 11.5704 11.5713 11.5729 11.5758  11.583 11.5831 11.5823 11.5814 11.5821 11.5814 11.5841  11.588 11.5914 11.5936 11.5874 11.5867  11.578 11.5855 11.5862 11.5822 11.5833 11.5864  11.587 11.5895 11.5922 11.5954 11.5863 11.5883 11.5916 11.5882 11.5847 11.5864 11.5872 11.5915 11.5972 11.6004    11.6  11.603  11.608 11.6106 11.6049  11.609 11.6018 11.5986 11.6015 11.6021 11.5947 11.5935  11.598 11.5987 11.5983  11.601 11.5948 11.5956  11.599 11.5998 11.6021 11.6031 11.6014 11.6069 11.6006 11.5903 11.5848 11.5838 11.5743 11.5779 11.5846  11.588 11.5856 11.5895 11.5848 11.5821 11.5822 11.5844 11.5832 11.5821 11.5836 11.5837 11.5894 11.5883 11.5909 11.5912 11.5874  11.584 11.5815 11.5836 11.5753 11.5795 11.5831 11.5822 11.5805 11.5686 11.5677 11.5682 11.5704 11.5757 11.5817 11.5797 11.5774 11.5752 11.5747 11.5766 11.5767 11.5762 11.5749 11.5788 11.5724 11.5797 11.5727 11.5671 11.5661 11.5663 11.5633 11.5639 11.5704 11.5666 11.5692 11.5674 11.5669 11.5648  11.567 11.5552 11.5621 11.5567 11.5543 11.5508 11.5556 11.5517 11.5503 11.5507 11.5502 11.5498 11.5397 11.5426 11.5231 11.5221 11.5216 11.5204 11.5183 11.5123 11.5128 11.5116 11.5148 11.5201 11.5245 11.5248 11.5196 11.5309 11.5322 11.5309 11.5271 11.5239 11.5253  11.526 11.5246 11.5241 11.5259 11.5333 11.5405  11.539 11.5417 11.5423 11.5423 11.5491  11.549 11.5516 11.5553 11.5627 11.5548 11.5569 11.5593 11.5624 11.5617  11.562 11.5612 11.5618 11.5652 11.5613 11.5659 11.5633 11.5608 11.5645  11.567 11.5676 11.5687 11.5722 11.5725 11.5754 11.5814 11.5832  11.587 11.5826 11.5842 11.5851 11.5834 11.5898 11.5808 11.5844 11.5834 11.5844 11.5859 11.5872 11.5959  11.588 11.5947 11.5913 11.5898 11.5955 11.5906 11.5883 11.5867 11.5896 11.5982 11.5924 11.5961 11.5976 11.5983 11.5879 11.5893 11.5863 11.5881 11.5853 11.5881 11.5893 11.5916 11.5931 11.5918 11.5958  11.599 11.5939  11.593 11.5982 11.5983 11.5988 11.6022 11.6059 11.5991 11.5976  11.604 11.6066 11.6041 11.6075 11.6094 11.6093   11.61 11.6103 11.6079 11.6076  11.611 11.6153 11.6156 11.6085 11.6036 11.6015 11.6012 11.5951 11.5982 11.5991 11.5995 11.6009 11.5997 11.5872 11.5898 11.5902 11.5852 11.5852 11.5908 11.5908 11.5821 11.5789   11.57 11.5566 11.5623 11.5604 11.5627 11.5653 11.5645 11.5653 11.5643 11.5676 11.5695 11.5709 11.5713 11.5663  11.567 11.5687 11.5635 11.5661 11.5626 11.5641  11.562 11.5609 11.5649 11.5617 11.5664 11.5646 11.5706 11.5644 11.5626 11.5653 11.5716 11.5717 11.5729 11.5761 11.5773 11.5793  11.577 11.5766 11.5784 11.5727 11.5755 11.5789 11.5797 11.5778 11.5748 11.5764 11.5753 11.5811 11.5826 11.5861 11.5897 11.5907 11.5887 11.5912 11.5904 11.5956 11.5947 11.5952 11.5981 11.5995 11.5984 11.6027 11.6025 11.6056 11.6073 11.6117 11.6129 11.6117 11.6072 11.6019 11.6035  11.606  11.612 11.6179 11.6181 11.6165 11.6162 11.6164 11.6174 11.6239 11.6206 11.6213  11.624 11.6225 11.6291 11.6305 11.6256  11.621 11.6216 11.6199 11.6228 11.6218 11.6244 11.6253 11.6206 11.6248 11.6248 11.6256 11.6234 11.6287 11.6236 11.6255 11.6239  11.624  11.625 11.6235 11.6249 11.6239 11.6207 11.6215  11.621 11.6221 11.6185 11.6183 11.6179 11.6138 11.6077 11.6109 11.6061 11.6103 11.6131   11.62 11.6225 11.6179 11.6157 11.6185 11.6174 11.6187 11.6167 11.6166 11.6186 11.6231 11.6233 11.6286 11.6295 11.6275 11.6275 11.6309 11.6312 11.6335 11.6376 11.6399 11.6386  11.641 11.6404 11.6411 11.6449 11.6459 11.6443 11.6421 11.6425 11.6427 11.6441 11.6345  11.631  11.633 11.6325 11.6345 11.6365 11.6406  11.642 11.6445 11.6412 11.6451 11.6442 11.6509 11.6433 11.6431 11.6398 11.6413 11.6427 11.6392 11.6382 11.6463 11.6464 11.6526 11.6547 11.6545  11.659 11.6594  11.662 11.6577 11.6597 11.6611  11.661 11.6637 11.6639 11.6655 11.6647 11.6621 11.6651  11.654 11.6566 11.6601 11.6609 11.6631 11.6604 11.6593 11.6636 11.6605 11.6548 11.6542 11.6539 11.6488 11.6487 11.6456 11.6488  11.649 11.6426 11.6508 11.6552 11.6574 11.6529 11.6526 11.6503 11.6551 11.6521 11.6572 11.6576 11.6499 11.6513  11.655 11.6578 11.6636 11.6643 11.6661 11.6645  11.661 11.6568 11.6624 11.6663 11.6688  11.672 11.6724 11.6685 11.6678 11.6679 11.6635  11.664  11.659 11.6524 11.6548 11.6516  11.653 11.6499 11.6563  11.652 11.6521 11.6527 11.6526 11.6574 11.6491 11.6533 11.6476 11.6495 11.6524 11.6532 11.6552 11.6509  11.654 11.6489 11.6474 11.6402  11.633 11.6294 11.6311 11.6249 11.6299 11.6297 11.6315 11.6291 11.6342 11.6328 11.6263 11.6232 11.6232  11.625 11.6228 11.6187 11.6239  11.627  11.626 11.6266 11.6292 11.6306 11.6337 11.6272 11.6274 11.6301 11.6328 11.6328 11.6338 11.6382 11.6363 11.6379 11.6361 11.6366 11.6357 11.6347 11.6304 11.6297  11.628 11.6183 11.6216 11.6231 11.6226  11.624  11.624  11.624 11.6219 11.6244 11.6236 11.6255 11.6278 11.6284 11.6255 11.6301 11.6298 11.6298 11.6333  11.635 11.6358 11.6349 11.6351 11.6353 11.6367 11.6326 11.6328  11.634 11.6354 11.6414 11.6407  11.644 11.6458 11.6458  11.648 11.6495 11.6505 11.6559 11.6521 11.6517 11.6545 11.6551 11.6568 11.6523 11.6546 11.6593 11.6613 11.6651 11.6676 11.6706 11.6738 11.6689 11.6668 11.6715 11.6735 11.6763 11.6739 11.6772 11.6776 11.6768 11.6805 11.6794 11.6856 11.6846 11.6867 11.6851 11.6863 11.6888 11.6881  11.686 11.6874 11.6895 11.6842 11.6899 11.6897 11.6884 11.6825  11.682 11.6815 11.6871  11.692  11.695 11.7017 11.6996 11.7034 11.7018 11.6994 11.6963 11.6947 11.6954 11.6974 11.6999 11.6982 11.6998 11.7056  11.704 11.7085 11.7002  11.696 11.6947 11.6953 11.7006  11.699 11.6934 11.6893 11.6883 11.6863 11.6903 11.6927 11.6928 11.6937 11.6907 11.6879  11.689 11.6884 11.6892 11.6955 11.6962  11.698 11.6951 11.6951 11.6975 11.6906 11.6971 11.7017 11.6968 11.6981 11.6954 11.6989 11.7001 11.7028 11.7052 11.7046 11.7096 11.7126  11.714 11.7143 11.7152 11.7127 11.7102 11.7106 11.7121 11.7086 11.7097 11.7115 11.7101 11.7124 11.7126 11.7101 11.7114 11.7074 11.7094 11.7108 11.7115 11.7145  11.713 11.7073 11.7085 11.7131 11.7137 11.7131 11.7104 11.7108 11.6972 11.6966 11.6985 11.6953 11.6934 11.6975 11.7044 11.7063 11.7066 11.7093 11.7039 11.7062 11.7127  11.713 11.7145 11.7086 11.7007 11.6986 11.7053 11.7064 11.7061 11.7065 11.7019 11.7003 11.6959 11.7012 11.7013 11.7011 11.7036 11.7064 11.7087 11.7087 11.7104 11.7093 11.7096 11.7098 11.7051 11.7062 11.7067 11.7065 11.7033 11.6987 11.6978 11.6916  11.688 11.6908 11.6933 11.6909 11.6927 11.6992  11.699 11.7022 11.7091  11.707 11.7107 11.7096 11.7098 11.7102 11.7078 11.7112 11.7101 11.7112 11.7137 11.7123 11.7127 11.7138 11.7155 11.7194 11.7126 11.7128 11.7128 11.7115 11.7117 11.7106  11.708  11.711 11.7118 11.7119 11.7086 11.7072 11.7085 11.7101 11.7144 11.7169 11.7168 11.7173 11.7132 11.7161 11.7144 11.7178 11.7141 11.7151 11.7144 11.7127 11.7127 11.7121 11.7162 11.7205  11.717  11.718  11.717 11.7162 11.7163 11.7162  11.721 11.7205 11.7188 11.7141 11.7115 11.7113 11.7095 11.7093 11.7102 11.7135 11.7122 11.7082 11.7008 11.6995 11.7052 11.7064 11.7072 11.7064 11.7025 11.7042 11.7082 11.7098 11.7076 11.7043 11.7088 11.7064 11.7071 11.7106 11.7091 11.7084 11.7115 11.7129 11.7091 11.7089 11.7108 11.7142 11.7175 11.7191 11.7203 11.7182 11.7152 11.7043 11.6981 11.6931 11.6948 11.6962 11.6923 11.6914 11.6911 11.6925 11.6964 11.6959 11.6946 11.6965 11.6993  11.701 11.7033 11.7051  11.701 11.7021 11.7019 11.7051 11.7077 11.7067  11.699 11.6993 11.7011 11.6993  11.695 11.6951  11.692 11.6893 11.6872 11.6845 11.6845 11.6824 11.6812 11.6798 11.6844 11.6874 11.6883 11.6882  11.687 11.6916 11.6953 11.6913  11.695 11.6925 11.6917 11.6949 11.6914 11.6832 11.6858 11.6869 11.6882 11.6852 11.6862 11.6895 11.6936  11.695 11.7006 11.6984 11.6999 11.7029  11.702 11.6997 11.7026 11.7025 11.6959 11.6964 11.6976 11.6883 11.6873 11.6909 11.6929 11.6864 11.6827 11.6835 11.6852 11.6856 11.6861 11.6874 11.6877 11.6908 11.6934 11.6991 11.6983 11.6996 11.7026 11.7014 11.7064 11.7062 11.7126  11.716 11.7175 11.7243 11.7245 11.7256 11.7272 11.7276 11.7253 11.7245 11.7295 11.7303 11.7306 11.7338 11.7307 11.7322 11.7357 11.7306 11.7335 11.7343 11.7362 11.7388 11.7427 11.7406 11.7414 11.7415 11.7438 11.7449  11.745 11.7408 11.7439  11.739 11.7328 11.7309 11.7287 11.7291 11.7262 11.7307 11.7317 11.7291 11.7235  11.727 11.7277 11.7309 11.7313 11.7345 11.7338  11.733 11.7345 11.7365 11.7411 11.7411 11.7429 11.7472  11.745 11.7443  11.748 11.7465 11.7484 11.7495 11.7512  11.745 11.7424 11.7463 11.7486 11.7479 11.7462 11.7462  11.748 11.7443 11.7421 11.7428 11.7441 11.7409   11.74 11.7407 11.7391 11.7354 11.7382 11.7319 11.7313 11.7312 11.7327 11.7339 11.7368 11.7381 11.7389 11.7408 11.7444 11.7465 11.7498 11.7555 11.7582 11.7508 11.7482 11.7502 11.7529 11.7599 11.7571 11.7556 11.7609 11.7634 11.7642 11.7657 11.7663 11.7697 11.7739 11.7746 11.7762 11.7776 11.7786 11.7812 11.7856 11.7866 11.7885 11.7855 11.7847 11.7867 11.7888 11.7898  11.788 11.7869  11.789 11.7864 11.7848 11.7855 11.7891 11.7925 11.7977 11.7965 11.7971 11.7952 11.7954 11.7958 11.7974 11.7996 11.8013 11.7997  11.803 11.8061 11.8055 11.8096 11.8098 11.8093   11.81 11.8117 11.8164 11.8219 11.8184 11.8239 11.8275  11.826  11.825 11.8243 11.8249 11.8246 11.8257  11.828  11.828 11.8281 11.8246 11.8233 11.8227 11.8234 11.8227 11.8224 11.8236 11.8231 11.8242 11.8196 11.8179 11.8204 11.8243 11.8254 11.8255 11.8291 11.8315 11.8314 11.8295 11.8292 11.8313 11.8297  11.827 11.8304 11.8271 11.8248 11.8313 11.8303 11.8252 11.8277 11.8263  11.829 11.8304 11.8338 11.8374 11.8414 11.8359 11.8295 11.8259 11.8293 11.8317 11.8247 11.8238 11.8279 11.8265 11.8278 11.8231  11.822 11.8214 11.8196 11.8204  11.822 11.8264 11.8309 11.8343 11.8354 11.8398 11.8366 11.8372 11.8339 11.8344 11.8361 11.8376  11.839 11.8364 11.8332 11.8354 11.8362 11.8388 11.8412 11.8395 11.8377 11.8342 11.8351 11.8366 11.8381 11.8421 11.8393 11.8401 11.8327 11.8299 11.8316 11.8324 11.8351 11.8362 11.8369 11.8363 11.8433 11.8461 11.8466  11.845 11.8458 11.8489 11.8511 11.8493 11.8471 11.8442 11.8404 11.8344 11.8328 11.8363 11.8401 11.8461 11.8434 11.8356 11.8374 11.8405 11.8415  11.841 11.8419 11.8441 11.8363 11.8395 11.8426 11.8416 11.8442 11.8448 11.8415 11.8417 11.8363 11.8353 11.8386 11.8411 11.8435 11.8438 11.8458 11.8462 11.8489 11.8508  11.856 11.8551 11.8489 11.8523 11.8529 11.8532 11.8582 11.8564 11.8511 11.8526 11.8528 11.8533 11.8542   11.85 11.8519 11.8519 11.8555 11.8528 11.8508 11.8497 11.8539 11.8548 11.8547 11.8565 11.8536  11.856 11.8568 11.8603 11.8593 11.8631 11.8637 11.8662 11.8687 11.8694 11.8688  11.871 11.8728 11.8789 11.8792 11.8684  11.868 11.8687 11.8685 11.8668 11.8688 11.8662 11.8624 11.8638 11.8631 11.8611 11.8602 11.8616 11.8619 11.8623 11.8614 11.8601  11.859 11.8599 11.8601 11.8628 11.8595 11.8623 11.8672 11.8705 11.8651  11.867 11.8675  11.866 11.8677 11.8714  11.871 11.8691 11.8681 11.8678 11.8719 11.8755 11.8749 11.8746 11.8785  11.874 11.8767  11.877 11.8816 11.8789  11.881 11.8785 11.8789 11.8815 11.8841 11.8858 11.8854 11.8863   11.89 11.8923 11.8934 11.8931 11.8964 11.8962 11.8994 11.9036 11.9039  11.906 11.9068 11.9075 11.9096 11.9116 11.9071 11.9083 11.9088 11.9112 11.9125 11.9169 11.9119 11.9099 11.9108 11.9106  11.908 11.9095 11.9126 11.9071  11.908 11.9018 11.9052 11.9053  11.908 11.9048 11.9074 11.9118 11.9121 11.9113 11.9083 11.9075  11.909 11.9081 11.9094 11.9129 11.9115 11.9095 11.9125 11.9135 11.9153 11.9185 11.9175 11.9171 11.9186 11.9173 11.9113 11.9096 11.9122 11.9146 11.9138 11.9132 11.9163 11.9159 11.9147 11.9108 11.9112 11.9139 11.9184 11.9189 11.9195 11.9249 11.9271 11.9295  11.931 11.9294 11.9309 11.9296 11.9253 11.9279 11.9263 11.9246 11.9234 11.9242 11.9288 11.9281 11.9261  11.929 11.9306 11.9317 11.9289 11.9317 11.9358 11.9377 11.9283 11.9278 11.9272   11.93 11.9265 11.9277 11.9304 11.9288 11.9236 11.9204 11.9211 11.9202 11.9226 11.9251 11.9261 11.9264 11.9275 11.9264 11.9306 11.9333 11.9285 11.9274 11.9172 11.9194 11.9169 11.9196 11.9226 11.9234 11.9236 11.9184 11.9216 11.9212 11.9195 11.9192 11.9245 11.9254 11.9287  11.927  11.926 11.9257 11.9242 11.9258  11.922 11.9195 11.9209 11.9225  11.916 11.9178 11.9113 11.9138 11.9139 11.9167 11.9103 11.8989 11.8982 11.8971 11.8941 11.8939 11.8965 11.8982 11.8922 11.8915 11.8921 11.8947 11.8984 11.9022 11.8999  11.903 11.9057 11.9093  11.914 11.9135 11.9157 11.9172 11.9204 11.9232 11.9227 11.9212 11.9234 11.9277 11.9275 11.9293   11.93   11.93 11.9302 11.9309 11.9289 11.9315 11.9332   11.93 11.9348  11.932 11.9366 11.9383 11.9402  11.939 11.9408 11.9367 11.9368 11.9341 11.9371 11.9403 11.9391 11.9386 11.9407 11.9403 11.9376 11.9372 11.9334 11.9415 11.9387 11.9403 11.9428 11.9426  11.939  11.942 11.9421 11.9451 11.9485 11.9503 11.9492 11.9526 11.9537 11.9565 11.9573 11.9574 11.9517  11.952 11.9501  11.951 11.9469 11.9515 11.9434 11.9431 11.9406 11.9371 11.9405 11.9405 11.9412 11.9432 11.9398 11.9362 11.9403 11.9394 11.9348 11.9336 11.9326 11.9332 11.9316 11.9313 11.9315 11.9319 11.9317 11.9358 11.9404 11.9419 11.9428 11.9368 11.9365 11.9344 11.9327 11.9341 11.9258 11.9254 11.9279 11.9294 11.9299 11.9327 11.9358 11.9377 11.9353 11.9359 11.9374 11.9392 11.9349 11.9384 11.9388 11.9375 11.9381  11.939 11.9389 11.9437 11.9429 11.9441 11.9429 11.9447 11.9485 11.9493 11.9536 11.9545 11.9553 11.9491  11.947 11.9428  11.935 11.9399 11.9349 11.9351 11.9397 11.9449 11.9462 11.9492 11.9424 11.9454 11.9479  11.951 11.9519 11.9527 11.9499 11.9545 11.9589 11.9607 11.9601 11.9553 11.9481 11.9473 11.9464 11.9491 11.9467 11.9484 11.9509 11.9492 11.9521 11.9543  11.957 11.9604 11.9547 11.9555 11.9475 11.9528 11.9529  11.956 11.9542 11.9567 11.9553 11.9566 11.9548 11.9557 11.9593 11.9563  11.959 11.9618 11.9633  11.967 11.9708 11.9741 11.9769 11.9768 11.9727 11.9737 11.9753  11.977 11.9765 11.9794 11.9773 11.9714 11.9692 11.9667 11.9625  11.965 11.9651 11.9646 11.9654 11.9687 11.9679 11.9704 11.9721 11.9741  11.978 11.9792 11.9807 11.9781 11.9814 11.9798 11.9812 11.9796 11.9772 11.9789 11.9784 11.9771 11.9748 11.9782 11.9779 11.9792 11.9783 11.9799  11.979 11.9793 11.9798 11.9813 11.9814 11.9761 11.9781 11.9805 11.9844 11.9884  11.992 11.9947 11.9906 11.9899  11.992 11.9891 11.9892 11.9898 11.9924 11.9942 11.9931 11.9916 11.9904 11.9902 11.9841 11.9801 11.9834 11.9831 11.9873 11.9892 11.9868 11.9883  11.989 11.9861 11.9889 11.9845 11.9849 11.9836 11.9842  11.986 11.9872 11.9867 11.9884 11.9882 11.9869 11.9885 11.9863 11.9891 11.9914 11.9921 11.9923 11.9928 11.9972 11.9991 11.9993 11.9997 12.0013 12.0007 12.0051 12.0093 12.0117  12.014 12.0125  12.013 12.0146  12.013 12.0134 12.0146 12.0126 12.0187  12.018 12.0164 12.0127 12.0145  12.015 12.0141 12.0115 12.0123 12.0127 12.0129 12.0169 12.0202 12.0209 12.0222  12.019 12.0216 12.0262 12.0274 12.0231 12.0175 12.0185 12.0203 12.0183 12.0226 12.0243 12.0251  12.029 12.0301 12.0337 12.0353 12.0362 12.0383 12.0394 12.0415 12.0429 12.0457 12.0369 12.0392 12.0386 12.0399 12.0413 12.0423 12.0451 12.0385 12.0375 12.0383 12.0379 12.0395 12.0411 12.0423 12.0436 12.0418 12.0451 12.0364 12.0354 12.0345 12.0345 12.0299 12.0315  12.035 12.0306 12.0338 12.0328 12.0284 12.0281 12.0268 12.0266 12.0285 12.0184  12.013 12.0086 12.0048 12.0057  12.006 11.9982 11.9858 11.9869 11.9894 11.9874  11.987  11.991 11.9916 11.9904  11.994 11.9968 11.9952 11.9929 11.9946 11.9968 11.9959 11.9947 11.9933  11.994 11.9962 11.9975 11.9993 11.9939 11.9937 11.9905 11.9919 11.9909 11.9933 11.9966 11.9957 11.9966 11.9982 11.9969 11.9995 12.0038 11.9999 12.0022 12.0022 12.0008      12 12.0021 12.0001 12.0011 12.0067 12.0068 12.0103 12.0083 12.0105 12.0046 12.0055 12.0058 12.0049 12.0086 12.0107 12.0108 12.0146 12.0127 12.0126  12.013 12.0103 12.0114 12.0102 12.0069 11.9984  11.999 11.9952 11.9928  11.989 11.9937  11.997 11.9964 11.9966 11.9884 11.9886 11.9842 11.9872 11.9858 11.9899 11.9891 11.9912 11.9916 11.9935 11.9911 11.9966 11.9946 11.9882 11.9862  11.978 11.9772 11.9803 11.9814 11.9813 11.9815 11.9817 11.9806 11.9826 11.9804 11.9829  11.981 11.9836  11.984 11.9803  11.975 11.9729 11.9705 11.9686 11.9699  11.969  11.969 11.9658 11.9672 11.9711 11.9706 11.9635 11.9642 11.9669 11.9681 11.9668 11.9664 11.9701 11.9717 11.9682 11.9697 11.9731  11.976 11.9717 11.9724 11.9731  11.969 11.9673 11.9708  11.972 11.9743 11.9763 11.9782 11.9799 11.9787 11.9806 11.9846 11.9835 11.9867  11.986 11.9874  11.989 11.9904 11.9864 11.9868 11.9884 11.9889 11.9861 11.9894 11.9901 11.9893 11.9864 11.9863 11.9828 11.9821 11.9796 11.9789 11.9807 11.9818 11.9854 11.9833 11.9837 11.9818  11.983 11.9824 11.9807  11.983 11.9817 11.9771  11.978  11.979 11.9777 11.9809 11.9767 11.9774 11.9773 11.9735 11.9764 11.9746 11.9727 11.9715 11.9697 11.9706 11.9667 11.9658 11.9697 11.9691 11.9687 11.9654 11.9657  11.966  11.968 11.9619 11.9575 11.9599 11.9643 11.9665 11.9628 11.9564 11.9578 11.9592 11.9612 11.9651  11.965 11.9632 11.9648 11.9652 11.9677 11.9698 11.9717 11.9762 11.9684 11.9693 11.9693 11.9701  11.972 11.9723 11.9662 11.9658 11.9668 11.9662  11.968 11.9667 11.9703 11.9705 11.9699 11.9672 11.9703 11.9734  11.977 11.9738 11.9751 11.9721 11.9739 11.9722 11.9712 11.9706 11.9687 11.9712 11.9683 11.9716 11.9706   11.97  11.971 11.9701 11.9673 11.9694 11.9662 11.9671 11.9703 11.9712 11.9697 11.9714 11.9681 11.9649 11.9652 11.9675  11.967 11.9643 11.9671 11.9671 11.9638 11.9628 11.9631 11.9558 11.9571 11.9546 11.9531 11.9551 11.9587 11.9611 11.9593  11.962 11.9652 11.9659  11.962 11.9591 11.9595 11.9613 11.9596 11.9592 11.9625  11.961 11.9628 11.9634 11.9656 11.9573 11.9534 11.9553   11.96 11.9621 11.9613 11.9572  11.954 11.9556 11.9569 11.9583 11.9572 11.9571 11.9577  11.956 11.9587 11.9578  11.961 11.9612 11.9608 11.9632 11.9635 11.9633 11.9599  11.958 11.9584 11.9622 11.9646 11.9695 11.9716 11.9749 11.9706  11.964  11.962 11.9636 11.9663 11.9647 11.9599 11.9565  11.957 11.9545 11.9551 11.9538 11.9571 11.9551 11.9571 11.9558 11.9559 11.9583 11.9566 11.9536 11.9576 11.9581  11.952 11.9539 11.9515 11.9531 11.9523 11.9469  11.947 11.9477 11.9443 11.9462 11.9477 11.9471 11.9478 11.9476 11.9489 11.9505 11.9493 11.9502 11.9441 11.9446 11.9379 11.9363 11.9367 11.9388 11.9411  11.941 11.9376 11.9348 11.9361 11.9334 11.9419 11.9396 11.9395 11.9422 11.9441 11.9431 11.9432 11.9394 11.9397 11.9429 11.9441 11.9431 11.9441 11.9478 11.9488 11.9487 11.9512 11.9568 11.9528 11.9533 11.9522 11.9476 11.9454 11.9477 11.9486 11.9515 11.9534 11.9513 11.9528  11.948 11.9499 11.9484 11.9505 11.9482 11.9492 11.9441 11.9434 11.9431 11.9478 11.9486 11.9472 11.9461 11.9485 11.9463 11.9463 11.9487 11.9488 11.9474  11.951 11.9538 11.9545 11.9544 11.9531 11.9506 11.9544 11.9578 11.9614 11.9629 11.9607 11.9583 11.9594 11.9616 11.9619 11.9635 11.9638 11.9662 11.9665 11.9701 11.9668  11.969 11.9639 11.9649 11.9626 11.9651 11.9685 11.9673 11.9698 11.9685 11.9696 11.9707  11.971 11.9644 11.9671  11.967 11.9678 11.9661 11.9648 11.9698 11.9666 11.9642 11.9639 11.9645 11.9664 11.9649 11.9618 11.9641 11.9659  11.964 11.9656 11.9647 11.9636 11.9594 11.9615 11.9629 11.9626 11.9636 11.9615 11.9549 11.9568 11.9539 11.9431 11.9424 11.9429 11.9441 11.9427 11.9435 11.9429 11.9391   11.94 11.9393  11.935 11.9342 11.9315 11.9286 11.9273   11.93 11.9181 11.9211 11.9237 11.9174 11.9161 11.9137 11.9086 11.9108 11.9107 11.9089  11.909 11.9086 11.9072 11.9089 11.9113 11.9076 11.9078 11.9097  11.911 11.9097 11.9064 11.9033 11.9041 11.9067 11.9083 11.9071 11.9081 11.9091 11.9101 11.9106 11.9144  11.915 11.9172 11.9216 11.9242 11.9285 11.9318 11.9323 11.9323 11.9322 11.9326 11.9349 11.9338  11.933 11.9316 11.9313 11.9313 11.9306 11.9316 11.9313 11.9313 11.9315 11.9326 11.9282 11.9291 11.9267 11.9283 11.9257 11.9261 11.9251 11.9308 11.9324 11.9325 11.9291 11.9286   11.93 11.9313 11.9338 11.9355 11.9357 11.9368 11.9341 11.9342 11.9368 11.9372 11.9382 11.9338  11.936 11.9385 11.9338 11.9309 11.9297 11.9277 11.9254 11.9259 11.9266 11.9297 11.9318 11.9334 11.9334 11.9336 11.9311 11.9338 11.9329 11.9316  11.932 11.9344  11.935 11.9335 11.9346  11.933 11.9358 11.9341 11.9353 11.9355 11.9364  11.939 11.9422 11.9431 11.9407 11.9372 11.9354 11.9368  11.939 11.9399 11.9384 11.9377 11.9371 11.9357 11.9319 11.9353 11.9365 11.9372 11.9398 11.9393 11.9418 11.9399  11.934   11.93 11.9273 11.9272 11.9268 11.9287 11.9309 11.9249 11.9276  11.928 11.9311 11.9335 11.9363 11.9363 11.9391 11.9377 11.9353  11.935 11.9341  11.933 11.9345 11.9316 11.9334  11.931  11.933 11.9298 11.9297  11.931 11.9343 11.9331 11.9338 11.9347 11.9321 11.9337 11.9319 11.9339 11.9332 11.9318 11.9293 11.9295 11.9304 11.9332  11.934 11.9361 11.9359 11.9367 11.9373 11.9382 11.9417  11.942  11.945 11.9408 11.9394 11.9406 11.9353 11.9376  11.936 11.9391 11.9396 11.9391 11.9398 11.9431 11.9411 11.9412 11.9427 11.9421 11.9425 11.9424 11.9447 11.9458 11.9481 11.9501 11.9522 11.9509 11.9471 11.9487 11.9517 11.9523 11.9508   11.95 11.9463 11.9428 11.9408 11.9438 11.9456 11.9428 11.9371 11.9389 11.9403 11.9393 11.9414 11.9384 11.9383 11.9413 11.9412 11.9417 11.9421 11.9419  11.942 11.9436 11.9461 11.9454 11.9471 11.9479 11.9486 11.9404 11.9358 11.9388 11.9376 11.9362 11.9352   11.94 11.9425 11.9418 11.9404 11.9427 11.9458 11.9452 11.9453 11.9392 11.9406 11.9426  11.945 11.9442 11.9485 11.9457 11.9479 11.9466 11.9417 11.9446  11.947 11.9476 11.9463 11.9474 11.9482 11.9476 11.9478 11.9478 11.9504 11.9501 11.9478 11.9474 11.9484  11.951 11.9497 11.9457 11.9446 11.9454  11.947 11.9475 11.9498 11.9508 11.9535 11.9544 11.9554 11.9451 11.9459 11.9476 11.9483 11.9438  11.945 11.9478 11.9499 11.9542 11.9577 11.9575  11.954 11.9526 11.9545 11.9506 11.9527 11.9552 11.9533 11.9537 11.9514 11.9516 11.9517 11.9533 11.9542 11.9534 11.9537  11.952 11.9516 11.9515 11.9499 11.9486 11.9444 11.9478 11.9463 11.9459 11.9503 11.9567 11.9578 11.9609 11.9582 11.9589 11.9622 11.9572 11.9529 11.9516 11.9532 11.9522 11.9553 11.9574  11.953  11.954 11.9536 11.9538 11.9544 11.9547 11.9562 11.9587 11.9598 11.9598 11.9569 11.9569 11.9563 11.9589 11.9601 11.9567 11.9591 11.9588 11.9557 11.9568 11.9568 11.9577 11.9559 11.9557 11.9595   11.96  11.959 11.9573 11.9598 11.9554 11.9565 11.9601 11.9628 11.9637 11.9679 11.9684 11.9672 11.9659  11.967 11.9689 11.9693  11.969 11.9669 11.9645 11.9653 11.9673 11.9642 11.9654 11.9655 11.9652  11.968 11.9704 11.9656 11.9655  11.968

==> v4.33 - arXiv submission/financial_model/T=0.5/d=20/X0=100/Y0.txt <==
      9 9.00636 8.98477 8.98121 8.98018 8.98309  8.9855 8.98346 8.98812 8.99658 9.00829 8.97823 8.98379 8.98977 9.00174 8.98592 8.99187 9.00687 8.99737 9.00637 9.01696 9.03153 9.04265 9.06307 9.07099 9.07742 9.07049  9.0857 9.09383 9.07914 9.07047 9.07953 9.08546 9.10195 9.09684  9.1048 9.10728 9.11038 9.11928 9.13931 9.14883 9.15494  9.1686 9.17317 9.16668 9.17201 9.17836 9.18602 9.18899 9.17833 9.19242 9.19628 9.20395 9.21147 9.22389  9.2164 9.22084 9.22428 9.21821 9.23117 9.24433 9.26242 9.27444 9.26879  9.2782 9.28288 9.28372 9.29401 9.31041 9.29906 9.29956  9.3064 9.32002  9.3256  9.3275 9.32205  9.3402 9.31998 9.32173 9.33551 9.32482 9.33966 9.32549 9.32202 9.31513 9.32501 9.32437 9.34163 9.33515 9.32368 9.33506 9.35149 9.34246 9.34651   9.353 9.34243  9.3527 9.36687 9.38104 9.38926  9.3971 9.40582 9.40463 9.40174 9.39856 9.39864 9.40751 9.41584 9.42498 9.42483 9.42772 9.41961 9.41746 9.43114 9.43269 9.43185 9.44355   9.451  9.4575 9.46786 9.46854  9.4531 9.45179 9.46099 9.46021 9.46942 9.46727 9.47681  9.4847 9.47143 9.46514 9.46162 9.47172  9.4806 9.46379 9.46963 9.47989 9.47354 9.47636 9.48568 9.48661 9.49717 9.50235 9.48644 9.48262 9.48533 9.49465 9.49935 9.50986 9.51643 9.52025 9.52477 9.53269 9.54624 9.56012 9.56478 9.56088  9.5778 9.56065 9.55521  9.5582 9.56324 9.55065 9.54364 9.55406 9.56476 9.56453 9.55534  9.5618 9.56467 9.57535  9.5822 9.59838 9.61497 9.60393 9.61062 9.61338 9.61688   9.603 9.58408 9.59663 9.60427  9.6051  9.6287 9.63735 9.64453 9.65178 9.63312 9.61752  9.6138  9.6195 9.62641 9.61992 9.61447 9.61211 9.59303 9.59446 9.60309 9.60853 9.60652 9.61089 9.61406 9.60594  9.6021 9.59521 9.59897  9.6061 9.61334 9.61062 9.61651 9.62749 9.63072 9.63282 9.63906 9.64559 9.63708 9.62603 9.64223 9.66373 9.68234 9.69192 9.68384 9.69167 9.69346  9.6842 9.68053 9.68645 9.67931 9.68886 9.68409  9.6697  9.6791 9.68646 9.69805 9.69998 9.69081 9.68077 9.68667 9.67872 9.69566 9.68805 9.70086  9.7009 9.71458 9.72592 9.73237 9.74174 9.73326 9.75329 9.75939 9.76535 9.77911 9.79077  9.7936 9.78614 9.77955 9.78377 9.78412  9.7736 9.78203 9.78025 9.79393 9.78973  9.8046 9.79853 9.79761 9.81558 9.80368 9.79931 9.78571 9.79394 9.79481  9.8099 9.80554 9.79137 9.79811 9.79561 9.79358 9.78524 9.79522 9.79143 9.79936 9.80402 9.80975 9.81144 9.82222 9.82457 9.82724 9.81546 9.82355 9.83278  9.8278  9.8297 9.82668 9.82586 9.83926 9.84881 9.84152 9.84099 9.83789 9.84552 9.85895 9.86022 9.85263 9.85783  9.8586  9.8496 9.84926 9.85276 9.84838 9.85035 9.86331 9.87197 9.87907 9.88367 9.88637 9.89641 9.90453 9.90087  9.8964 9.89238 9.91254 9.91939 9.92977  9.9485 9.96283  9.9783 9.99366 9.97733 9.99048 9.99191 9.99885 10.0034 9.99503 9.99722 10.0075 10.0006 9.99736 10.0003 10.0084 10.0061 9.98867 10.0004 10.0172 10.0269 10.0392 10.0393 10.0473 10.0622 10.0547 10.0427 10.0308 10.0454 10.0537 10.0474 10.0587 10.0681 10.0678 10.0705 10.0859 10.0746  10.082 10.0933 10.0926 10.0954 10.1103 10.1107 10.1061 10.1004 10.0913 10.0963 10.0851 10.0918 10.0791 10.0853 10.0902 10.0869 10.0873 10.0823 10.0957  10.078 10.0827 10.0787 10.0825 10.0784 10.0811 10.0859 10.0846 10.0739 10.0635 10.0495 10.0491 10.0568 10.0364  10.044 10.0427 10.0517 10.0635 10.0695 10.0659  10.076 10.0718 10.0634 10.0681 10.0823 10.0822  10.074 10.0842 10.0804  10.086 10.0785 10.0872 10.0883 10.0781 10.0805 10.0907 10.0989 10.0975 10.1084 10.1127 10.1177 10.1249 10.1253 10.1332 10.1165 10.1218 10.1275 10.1301 10.1349 10.1391 10.1282 10.1379 10.1364 10.1381 10.1469 10.1503 10.1542 10.1483 10.1489 10.1562 10.1652 10.1604 10.1705 10.1687 10.1561 10.1558 10.1689 10.1753 10.1648 10.1664 10.1658 10.1614 10.1687 10.1723 10.1664 10.1708 10.1752 10.1727 10.1649 10.1562 10.1715 10.1804 10.1674 10.1675  10.177 10.1784  10.182 10.1826 10.1812 10.1908 10.1992 10.1867 10.1936 10.1972 10.2003 10.2117 10.2009 10.2042 10.2126  10.213 10.2229 10.2169 10.2282 10.2388 10.2247 10.1959  10.207 10.2156 10.2153 10.2157 10.2268  10.231 10.2318 10.2509 10.2509 10.2559 10.2483 10.2546 10.2527 10.2469 10.2445 10.2662 10.2768 10.2819 10.2838 10.2823 10.2835  10.286 10.2777  10.271 10.2748   10.27 10.2732 10.2613 10.2689 10.2715 10.2789  10.286 10.2725 10.2759 10.2818 10.2922 10.2983 10.3036 10.3012 10.2989 10.2878  10.294  10.297 10.3017 10.3022 10.2977 10.3015 10.3008 10.3103 10.3157 10.3092 10.3056  10.318 10.3108 10.3144  10.318 10.3188 10.3262   10.32 10.3145 10.2928 10.2845 10.2875 10.2905  10.303 10.3135 10.3087 10.3028 10.3098 10.3139 10.3169 10.3264 10.3403 10.3388 10.3423  10.346 10.3572  10.354 10.3591 10.3473  10.337  10.344 10.3345 10.3427 10.3419 10.3516 10.3584 10.3455 10.3523 10.3549 10.3431 10.3522 10.3567 10.3549 10.3653 10.3673 10.3771 10.3624 10.3766 10.3901 10.3976 10.3979 10.4134 10.4104 10.4002 10.4006 10.4056 10.4072  10.419 10.4148 10.4168 10.4082  10.415 10.4019 10.4096  10.394 10.3903 10.3899 10.3967 10.4084 10.4003 10.4091 10.4126 10.4193 10.4233 10.4288 10.4304 10.4376 10.4577 10.4559 10.4557 10.4593 10.4555 10.4552 10.4627  10.455 10.4527 10.4592 10.4509 10.4604 10.4634 10.4569 10.4572 10.4632 10.4738 10.4838 10.4842 10.4773 10.4757 10.4723 10.4805 10.4658 10.4719 10.4561 10.4434 10.4542 10.4474 10.4557  10.465 10.4612 10.4677 10.4649 10.4684 10.4737 10.4654 10.4562 10.4699 10.4683 10.4622 10.4672 10.4751 10.4823 10.4897 10.4805 10.4947 10.4907 10.5017 10.5032 10.5055 10.4972 10.5019 10.5027 10.5017  10.513 10.5228 10.5239  10.528  10.533 10.5393 10.5392 10.5394 10.5452 10.5568 10.5568 10.5523 10.5539 10.5549 10.5609 10.5723 10.5808 10.5818 10.5722 10.5726 10.5788 10.5868 10.5871 10.5831 10.5892 10.5955 10.5974 10.6192 10.6224 10.6226 10.6107 10.6056 10.6122 10.6146 10.6306 10.6297 10.6283 10.6218 10.6214  10.624 10.6162 10.6141 10.6161 10.6183 10.6278 10.6316 10.6319 10.6191 10.6144 10.6123 10.6136 10.6095 10.6211 10.6107 10.6174 10.6171 10.6068 10.6069 10.6142 10.6243  10.633 10.6381 10.6359 10.6338 10.6326 10.6301 10.6339 10.6299 10.6409  10.643 10.6448  10.652 10.6465 10.6361 10.6359 10.6368 10.6408 10.6472 10.6386 10.6472 10.6473 10.6591 10.6527 10.6519 10.6491 10.6495 10.6544  10.664 10.6655  10.665 10.6746 10.6762 10.6724 10.6782 10.6707  10.664 10.6604 10.6518 10.6458 10.6456 10.6486 10.6434 10.6442 10.6417 10.6474 10.6493 10.6584 10.6654 10.6703 10.6672 10.6712 10.6778 10.6698  10.677 10.6869  10.678 10.6782  10.674  10.676 10.6815  10.688 10.6874 10.6868 10.6813 10.6845 10.6927 10.6881 10.6919  10.692 10.6761 10.6815 10.6745 10.6768 10.6767 10.6805 10.6838 10.6865 10.6626 10.6622 10.6564 10.6621 10.6532 10.6602 10.6618 10.6574 10.6676 10.6543 10.6595 10.6525  10.661 10.6599 10.6689 10.6649 10.6631 10.6628 10.6616 10.6593 10.6642 10.6712 10.6605 10.6683  10.673 10.6692 10.6748 10.6746 10.6866  10.691 10.6922 10.6908 10.6883 10.6927 10.6985 10.6983 10.7029 10.7101 10.7064 10.7071 10.7023  10.705 10.7124 10.7192 10.7222 10.7329  10.732 10.7425 10.7341 10.7318 10.7418 10.7327 10.7245 10.7305 10.7357 10.7519 10.7528 10.7474 10.7539  10.751 10.7583  10.751 10.7578 10.7609 10.7598 10.7581 10.7652 10.7654 10.7665 10.7716 10.7774 10.7964  10.791 10.7841 10.7883 10.7874 10.7984 10.7915 10.7916 10.8088 10.8164 10.8174 10.8289 10.8277 10.8316 10.8361 10.8431  10.829 10.8361 10.8257 10.8264 10.8223 10.8261 10.8234 10.8323 10.8363  10.834 10.8361 10.8377 10.8468 10.8439 10.8421 10.8321 10.8365 10.8441 10.8409 10.8458 10.8454 10.8425 10.8446 10.8509 10.8518 10.8561 10.8599 10.8653 10.8666 10.8762 10.8829 10.8864 10.8905 10.9001 10.9088 10.9137 10.9252 10.9255 10.9209 10.9218 10.9243 10.9167 10.9311 10.9301 10.9327 10.9264 10.9208 10.9197 10.9188  10.925   10.93 10.9337 10.9353 10.9317 10.9402 10.9403 10.9447 10.9417 10.9296 10.9372 10.9351 10.9205 10.9257 10.9371 10.9436 10.9532 10.9547 10.9597 10.9666  10.968 10.9823 10.9831 10.9844 10.9908 10.9874  10.989 11.0016 10.9949 11.0012 10.9989 11.0016 11.0041 11.0025 11.0106  11.008  11.007 11.0144 11.0142 11.0268 11.0383 11.0395 11.0271 11.0204  11.013 11.0013 11.0018 11.0045 11.0155 11.0119 11.0098 11.0049 10.9977 11.0017 11.0012 11.0057 10.9794 10.9726 10.9545 10.9489 10.9532 10.9437 10.9403 10.9383 10.9353 10.9329 10.9398  10.948 10.9396 10.9452 10.9488 10.9519 10.9477 10.9454 10.9617 10.9638 10.9672 10.9744 10.9788 10.9805 10.9861 10.9942 11.0003 10.9943 11.0025 10.9949 10.9971  11.008 11.0105   11.02 11.0255 11.0273 11.0258 11.0321 11.0258 11.0312 11.0286 11.0261 11.0312 11.0221 11.0176 11.0199 11.0244  11.023 11.0223 11.0149 11.0166 11.0237 11.0253 11.0228 11.0257 11.0384 11.0401 11.0478 11.0475 11.0425 11.0497 11.0519 11.0474 11.0444 11.0395 11.0409 11.0333 11.0369 11.0434 11.0489 11.0449 11.0503 11.0482 11.0499 11.0527 11.0508 11.0465 11.0474 11.0522 11.0551 11.0713   11.06 11.0673 11.0651 11.0605  11.066 11.0518 11.0656 11.0785 11.0788 11.0888 11.0789 11.0848 11.0944  11.083 11.0817 11.0703 11.0721 11.0748 11.0836 11.0881 11.0849 11.0833 11.0865 11.0785 11.0782 11.0771 11.0747 11.0708 11.0525 11.0536 11.0373 11.0328 11.0435 11.0254 11.0245 11.0288 11.0419 11.0478 11.0465 11.0424 11.0464 11.0433  11.041 11.0421  11.038 11.0363 11.0415 11.0351 11.0366 11.0434 11.0467 11.0458  11.046 11.0518 11.0578 11.0608 11.0536 11.0612 11.0685 11.0696 11.0532 11.0505 11.0476 11.0507 11.0663  11.066 11.0688 11.0693 11.0707 11.0723 11.0762 11.0821 11.0722 11.0616 11.0712 11.0744 11.0726 11.0773  11.074 11.0754 11.0792 11.0871 11.0878 11.0853 11.0876 11.0895 11.1024 11.1002 11.1026 11.1079 11.1169 11.1155 11.1206 11.1137 11.1083  11.107 11.0961 11.0956 11.0965 11.0926 11.0865 11.0865 11.0825 11.0798 11.0843 11.0906 11.0909 11.0867 11.0966  11.093 11.0927 11.0981 11.0976 11.1006 11.0967 11.1101 11.1102  11.109 11.1138 11.1106 11.1072 11.1133 11.1151 11.1194 11.1262 11.1223 11.1191 11.1253 11.1333  11.132 11.1332  11.131 11.1342 11.1401 11.1446 11.1497 11.1391 11.1419 11.1398 11.1442 11.1459 11.1457  11.149 11.1438 11.1497 11.1486 11.1474 11.1462 11.1464 11.1566 11.1556 11.1522 11.1545 11.1616 11.1694 11.1759 11.1761 11.1822 11.1962  11.195 11.1981 11.1941 11.1959 11.1906 11.1978 11.1957  11.193 11.1969 11.1902 11.1953  11.197 11.1916 11.1919 11.1908 11.1967 11.1926  11.196 11.2063 11.2082 11.1957 11.2006 11.2067 11.2094 11.2119 11.2182 11.2213 11.2106 11.2083  11.208 11.2116  11.209 11.2188 11.2253 11.2263  11.226 11.2279 11.2273 11.2216 11.2205 11.2238 11.2243 11.2353 11.2396 11.2406 11.2395 11.2438 11.2436 11.2475 11.2642 11.2689 11.2687 11.2616 11.2678 11.2686 11.2651 11.2622 11.2589 11.2577 11.2562 11.2554 11.2523 11.2571 11.2595 11.2627 11.2613 11.2654 11.2593  11.264 11.2713 11.2743 11.2721 11.2776 11.2747 11.2764 11.2768 11.2726  11.275 11.2799 11.2779  11.277 11.2697   11.28 11.2833 11.2775 11.2799 11.2811 11.2843 11.2637  11.269 11.2616 11.2603  11.267 11.2705 11.2725 11.2764 11.2857 11.2855 11.2868 11.2997 11.3012 11.3036 11.3047 11.3035 11.3114 11.3083 11.3051 11.2993 11.3027 11.3098 11.3114 11.3176 11.3153 11.3177 11.3134 11.3103  11.314 11.3244 11.3294 11.3417 11.3393 11.3419 11.3438 11.3444  11.337 11.3343  11.333 11.3347 11.3358 11.3342 11.3302 11.3376 11.3425 11.3439 11.3469 11.3612  11.368 11.3655 11.3615 11.3661 11.3682 11.3562 11.3539 11.3564 11.3576 11.3504 11.3464 11.3443 11.3273 11.3367 11.3406 11.3485 11.3416 11.3393 11.3396 11.3349 11.3358 11.3399 11.3455 11.3474 11.3526  11.354 11.3568 11.3584 11.3485 11.3505 11.3517 11.3542 11.3497 11.3535 11.3574 11.3574 11.3533 11.3518 11.3511 11.3398  11.342 11.3431 11.3423 11.3529 11.3496  11.351 11.3489 11.3425 11.3374 11.3369 11.3388 11.3344 11.3344 11.3369 11.3363 11.3481 11.3488 11.3552 11.3493 11.3494  11.343 11.3436 11.3421 11.3438 11.3518 11.3399 11.3447 11.3553 11.3575 11.3598 11.3493 11.3523 11.3583 11.3642 11.3642 11.3615 11.3712 11.3692 11.3702 11.3558 11.3498 11.3535 11.3539 11.3542   11.35 11.3497 11.3535 11.3555 11.3566 11.3447  11.344 11.3363 11.3421 11.3428 11.3509 11.3549 11.3602 11.3617 11.3593 11.3535 11.3563 11.3606 11.3521 11.3528 11.3483 11.3443 11.3335 11.3266 11.3292 11.3324 11.3345 11.3353 11.3358 11.3302 11.3277  11.332 11.3359 11.3355 11.3383 11.3324 11.3305  11.323 11.3262 11.3303 11.3324 11.3262 11.3228 11.3263  11.325 11.3273 11.3349 11.3433  11.332 11.3315 11.3204 11.3219  11.325 11.3227 11.3184  11.319 11.3252 11.3229 11.3228 11.3259 11.3207  11.323 11.3291 11.3294 11.3408  11.346 11.3498 11.3582  11.364  11.367 11.3678 11.3708 11.3757 11.3806 11.3828 11.3801 11.3828 11.3918 11.3998 11.3897 11.3904 11.3977 11.3911 11.3891 11.3897 11.3957 11.3917 11.3831 11.3834 11.3881 11.3971 11.3919 11.4015 11.4083 11.4091 11.4086 11.4153 11.4076 11.4203 11.4202 11.4211 11.4235 11.4224 11.4251  11.424 11.4176  11.424 11.4184 11.4237 11.4262 11.4228 11.4235 11.4179 11.4198   11.42 11.4208 11.4203 11.4194 11.4244  11.426 11.4402 11.4402 11.4345  11.426 11.4312 11.4288 11.4162 11.4151 11.4208 11.4226 11.4242 11.4228 11.4276 11.4258 11.4235 11.4114 11.4173 11.4094 11.4127 11.4115 11.4065 11.4016 11.4077 11.4082 11.4124 11.4115 11.4107 11.4105 11.4128   11.42 11.4176 11.4206 11.4253  11.422 11.4226 11.4207 11.4251  11.426  11.413 11.4181  11.408 11.4003 11.4051 11.4075  11.409 11.4163 11.4168 11.4161 11.4152 11.4154 11.4131  11.414 11.4193 11.4194 11.4191 11.4186 11.4242  11.432 11.4285 11.4244 11.4262 11.4212 11.4273 11.4252 11.4253 11.4194 11.4298  11.423 11.4202 11.4011 11.4005 11.3965 11.3983 11.4042 11.4082 11.4067 11.4115 11.4209 11.4196 11.4102  11.413 11.4213 11.4223 11.4195 11.4245 11.4344 11.4309 11.4289 11.4247 11.4212 11.4115 11.4152  11.403 11.4045 11.4103 11.4079  11.409 11.4094  11.412 11.4133 11.4086 11.4119  11.408 11.4089 11.3958 11.3975 11.4013 11.4071 11.4021 11.3983 11.4002 11.4018 11.4004 11.3969 11.3893 11.3872 11.3819 11.3883 11.3888 11.3893  11.393 11.3929  11.399 11.4029 11.4063  11.406 11.4047 11.4029 11.4028 11.4082 11.4128 11.4155 11.4102 11.4088 11.4133 11.4153 11.4191 11.4193 11.4222  11.411 11.4056 11.4084 11.4142 11.4153 11.4177 11.4269 11.4207 11.4212  11.425 11.4161  11.416 11.4167  11.411  11.407 11.4083 11.4123 11.4159  11.419 11.4182 11.4092 11.4129 11.4162 11.4116 11.4124 11.4173 11.4198 11.4176 11.4247 11.4282 11.4313  11.434 11.4402 11.4515 11.4523 11.4537 11.4495 11.4585  11.465  11.462 11.4575 11.4601 11.4647 11.4648 11.4653 11.4582 11.4611  11.461 11.4627 11.4654 11.4674  11.463 11.4659 11.4709 11.4715 11.4736 11.4766 11.4793  11.481 11.4845 11.4904 11.4929 11.4884 11.4864 11.4872 11.4847 11.4834 11.4833 11.4838 11.4832  11.485  11.489 11.4876 11.4924 11.4948 11.4989 11.4984 11.4997 11.4983 11.4996 11.4922 11.4947 11.4943 11.4826 11.4807  11.485 11.4836  11.487 11.4917 11.4923 11.4958 11.4958 11.4992 11.4973 11.4947 11.4968 11.4987 11.4831 11.4868 11.4885  11.481 11.4778 11.4751 11.4782 11.4817 11.4808 11.4855 11.4892 11.4897 11.4871  11.478  11.478 11.4773  11.487 11.4893 11.4898 11.5015 11.4954 11.5002 11.5011 11.4928 11.4964 11.4915 11.4858 11.4819 11.4884 11.4954 11.4932 11.4851 11.4784 11.4745 11.4687 11.4748 11.4749 11.4795 11.4862 11.4869 11.4798 11.4803 11.4834 11.4668 11.4697 11.4617 11.4618 11.4604 11.4643 11.4662 11.4661   11.47 11.4705 11.4733 11.4731 11.4733 11.4725  11.477 11.4813 11.4858  11.486 11.4922 11.4904 11.4939 11.4921 11.4945 11.4975 11.4958 11.4974 11.5011 11.5027 11.5079 11.5095 11.5147 11.5195 11.5215  11.516 11.5158 11.5152 11.5216 11.5278 11.5287 11.5306   11.53 11.5258 11.5294 11.5286 11.5278 11.5275 11.5279 11.5309 11.5326 11.5309 11.5363 11.5379 11.5429 11.5464 11.5485 11.5531 11.5555  11.558 11.5588 11.5626 11.5647 11.5558 11.5632  11.561 11.5623 11.5652 11.5655 11.5584 11.5624 11.5641 11.5692  11.574 11.5714 11.5659 11.5728 11.5805 11.5691 11.5604 11.5618 11.5612 11.5525 11.5549 11.5557 11.5653 11.5525 11.5509 11.5474 11.5506 11.5434 11.5432 11.5439  11.544 11.5474  11.548 11.5504 11.5541 11.5432  11.546 11.5478  11.552 11.5528  11.553 11.5579  11.563 11.5696 11.5686 11.5706 11.5695 11.5713 11.5688 11.5757 11.5719 11.5785 11.5818 11.5801  11.584  11.584 11.5737 11.5699 11.5719 11.5706 11.5656 11.5671  11.569 11.5663 11.5634 11.5687 11.5648 11.5594 11.5474 11.5518 11.5499 11.5476 11.5421 11.5342   11.54 11.5411 11.5396 11.5385 11.5409 11.5482 11.5456 11.5439 11.5442 11.5444 11.5458 11.5329 11.5285 11.5337 11.5334 11.5324  11.531 11.5317 11.5335  11.543 11.5455 11.5482 11.5404 11.5358 11.5414 11.5503 11.5447 11.5423 11.5447  11.546 11.5472 11.5521 11.5368 11.5292 11.5288 11.5293 11.5284 11.5299  11.532 11.5326 11.5204 11.5236 11.5227 11.5235 11.5294   11.53 11.5317 11.5347 11.5319 11.5295 11.5324 11.5382 11.5402 11.5429 11.5389 11.5399 11.5398 11.5371 11.5362  11.537 11.5385 11.5399 11.5348 11.5337 11.5224 11.5225 11.5281 11.5286 11.5328 11.5394 11.5372 11.5397 11.5432 11.5454 11.5454 11.5501 11.5504 11.5448 11.5408 11.5379 11.5436 11.5465 11.5488 11.5434 11.5472 11.5494 11.5319 11.5315 11.5318 11.5356 11.5386 11.5434 11.5496 11.5455 11.5414 11.5482 11.5485 11.5517 11.5478 11.5541  11.552  11.553 11.5518 11.5508 11.5491 11.5493 11.5519 11.5548 11.5539 11.5528 11.5566 11.5602 11.5621 11.5673 11.5693 11.5696 11.5765 11.5824 11.5728 11.5728 11.5769 11.5814 11.5852  11.579 11.5787 11.5845 11.5799 11.5814 11.5835 11.5852 11.5834 11.5825 11.5809 11.5849 11.5902 11.5911 11.5887 11.5924 11.5945 11.5925 11.5979 11.5876 11.5855 11.5858 11.5799 11.5792   11.58 11.5787 11.5826 11.5804 11.5765 11.5825 11.5849 11.5771  11.578  11.578 11.5835 11.5774 11.5754 11.5767 11.5805 11.5753 11.5792 11.5824 11.5868 11.5903 11.5794 11.5732 11.5772 11.5794 11.5823 11.5824 11.5723 11.5671 11.5653 11.5592 11.5628 11.5562 11.5508 11.5503 11.5473 11.5444 11.5487 11.5429 11.5447 11.5454 11.5476 11.5493 11.5503 11.5511 11.5564 11.5522 11.5514  11.549 11.5514 11.5531 11.5437 11.5393 11.5423 11.5439 11.5427  11.534 11.5374 11.5375 11.5345 11.5367 11.5392 11.5448 11.5436 11.5431 11.5345 11.5375 11.5386 11.5392 11.5404 11.5389   11.54 11.5423 11.5383 11.5426 11.5431 11.5485 11.5472 11.5501 11.5572 11.5564  11.557 11.5473 11.5459 11.5437 11.5387 11.5278 11.5327 11.5371  11.543 11.5465 11.5483 11.5484 11.5548 11.5565 11.5545 11.5593 11.5604  11.554 11.5581 11.5589 11.5543 11.5489 11.5481 11.5546   11.56 11.5624 11.5653 11.5704 11.5713 11.5729 11.5758  11.583 11.5831 11.5823 11.5814 11.5821 11.5814 11.5841  11.588 11.5914 11.5936 11.5874 11.5867  11.578 11.5855 11.5862 11.5822 11.5833 11.5864  11.587 11.5895 11.5922 11.5954 11.5863 11.5883 11.5916 11.5882 11.5847 11.5864 11.5872 11.5915 11.5972 11.6004    11.6  11.603  11.608 11.6106 11.6049  11.609 11.6018 11.5986 11.6015 11.6021 11.5947 11.5935  11.598 11.5987 11.5983  11.601 11.5948 11.5956  11.599 11.5998 11.6021 11.6031 11.6014 11.6069 11.6006 11.5903 11.5848 11.5838 11.5743 11.5779 11.5846  11.588 11.5856 11.5895 11.5848 11.5821 11.5822 11.5844 11.5832 11.5821 11.5836 11.5837 11.5894 11.5883 11.5909 11.5912 11.5874  11.584 11.5815 11.5836 11.5753 11.5795 11.5831 11.5822 11.5805 11.5686 11.5677 11.5682 11.5704 11.5757 11.5817 11.5797 11.5774 11.5752 11.5747 11.5766 11.5767 11.5762 11.5749 11.5788 11.5724 11.5797 11.5727 11.5671 11.5661 11.5663 11.5633 11.5639 11.5704 11.5666 11.5692 11.5674 11.5669 11.5648  11.567 11.5552 11.5621 11.5567 11.5543 11.5508 11.5556 11.5517 11.5503 11.5507 11.5502 11.5498 11.5397 11.5426 11.5231 11.5221 11.5216 11.5204 11.5183 11.5123 11.5128 11.5116 11.5148 11.5201 11.5245 11.5248 11.5196 11.5309 11.5322 11.5309 11.5271 11.5239 11.5253  11.526 11.5246 11.5241 11.5259 11.5333 11.5405  11.539 11.5417 11.5423 11.5423 11.5491  11.549 11.5516 11.5553 11.5627 11.5548 11.5569 11.5593 11.5624 11.5617  11.562 11.5612 11.5618 11.5652 11.5613 11.5659 11.5633 11.5608 11.5645  11.567 11.5676 11.5687 11.5722 11.5725 11.5754 11.5814 11.5832  11.587 11.5826 11.5842 11.5851 11.5834 11.5898 11.5808 11.5844 11.5834 11.5844 11.5859 11.5872 11.5959  11.588 11.5947 11.5913 11.5898 11.5955 11.5906 11.5883 11.5867 11.5896 11.5982 11.5924 11.5961 11.5976 11.5983 11.5879 11.5893 11.5863 11.5881 11.5853 11.5881 11.5893 11.5916 11.5931 11.5918 11.5958  11.599 11.5939  11.593 11.5982 11.5983 11.5988 11.6022 11.6059 11.5991 11.5976  11.604 11.6066 11.6041 11.6075 11.6094 11.6093   11.61 11.6103 11.6079 11.6076  11.611 11.6153 11.6156 11.6085 11.6036 11.6015 11.6012 11.5951 11.5982 11.5991 11.5995 11.6009 11.5997 11.5872 11.5898 11.5902 11.5852 11.5852 11.5908 11.5908 11.5821 11.5789   11.57 11.5566 11.5623 11.5604 11.5627 11.5653 11.5645 11.5653 11.5643 11.5676 11.5695 11.5709 11.5713 11.5663  11.567 11.5687 11.5635 11.5661 11.5626 11.5641  11.562 11.5609 11.5649 11.5617 11.5664 11.5646 11.5706 11.5644 11.5626 11.5653 11.5716 11.5717 11.5729 11.5761 11.5773 11.5793  11.577 11.5766 11.5784 11.5727 11.5755 11.5789 11.5797 11.5778 11.5748 11.5764 11.5753 11.5811 11.5826 11.5861 11.5897 11.5907 11.5887 11.5912 11.5904 11.5956 11.5947 11.5952 11.5981 11.5995 11.5984 11.6027 11.6025 11.6056 11.6073 11.6117 11.6129 11.6117 11.6072 11.6019 11.6035  11.606  11.612 11.6179 11.6181 11.6165 11.6162 11.6164 11.6174 11.6239 11.6206 11.6213  11.624 11.6225 11.6291 11.6305 11.6256  11.621 11.6216 11.6199 11.6228 11.6218 11.6244 11.6253 11.6206 11.6248 11.6248 11.6256 11.6234 11.6287 11.6236 11.6255 11.6239  11.624  11.625 11.6235 11.6249 11.6239 11.6207 11.6215  11.621 11.6221 11.6185 11.6183 11.6179 11.6138 11.6077 11.6109 11.6061 11.6103 11.6131   11.62 11.6225 11.6179 11.6157 11.6185 11.6174 11.6187 11.6167 11.6166 11.6186 11.6231 11.6233 11.6286 11.6295 11.6275 11.6275 11.6309 11.6312 11.6335 11.6376 11.6399 11.6386  11.641 11.6404 11.6411 11.6449 11.6459 11.6443 11.6421 11.6425 11.6427 11.6441 11.6345  11.631  11.633 11.6325 11.6345 11.6365 11.6406  11.642 11.6445 11.6412 11.6451 11.6442 11.6509 11.6433 11.6431 11.6398 11.6413 11.6427 11.6392 11.6382 11.6463 11.6464 11.6526 11.6547 11.6545  11.659 11.6594  11.662 11.6577 11.6597 11.6611  11.661 11.6637 11.6639 11.6655 11.6647 11.6621 11.6651  11.654 11.6566 11.6601 11.6609 11.6631 11.6604 11.6593 11.6636 11.6605 11.6548 11.6542 11.6539 11.6488 11.6487 11.6456 11.6488  11.649 11.6426 11.6508 11.6552 11.6574 11.6529 11.6526 11.6503 11.6551 11.6521 11.6572 11.6576 11.6499 11.6513  11.655 11.6578 11.6636 11.6643 11.6661 11.6645  11.661 11.6568 11.6624 11.6663 11.6688  11.672 11.6724 11.6685 11.6678 11.6679 11.6635  11.664  11.659 11.6524 11.6548 11.6516  11.653 11.6499 11.6563  11.652 11.6521 11.6527 11.6526 11.6574 11.6491 11.6533 11.6476 11.6495 11.6524 11.6532 11.6552 11.6509  11.654 11.6489 11.6474 11.6402  11.633 11.6294 11.6311 11.6249 11.6299 11.6297 11.6315 11.6291 11.6342 11.6328 11.6263 11.6232 11.6232  11.625 11.6228 11.6187 11.6239  11.627  11.626 11.6266 11.6292 11.6306 11.6337 11.6272 11.6274 11.6301 11.6328 11.6328 11.6338 11.6382 11.6363 11.6379 11.6361 11.6366 11.6357 11.6347 11.6304 11.6297  11.628 11.6183 11.6216 11.6231 11.6226  11.624  11.624  11.624 11.6219 11.6244 11.6236 11.6255 11.6278 11.6284 11.6255 11.6301 11.6298 11.6298 11.6333  11.635 11.6358 11.6349 11.6351 11.6353 11.6367 11.6326 11.6328  11.634 11.6354 11.6414 11.6407  11.644 11.6458 11.6458  11.648 11.6495 11.6505 11.6559 11.6521 11.6517 11.6545 11.6551 11.6568 11.6523 11.6546 11.6593 11.6613 11.6651 11.6676 11.6706 11.6738 11.6689 11.6668 11.6715 11.6735 11.6763 11.6739 11.6772 11.6776 11.6768 11.6805 11.6794 11.6856 11.6846 11.6867 11.6851 11.6863 11.6888 11.6881  11.686 11.6874 11.6895 11.6842 11.6899 11.6897 11.6884 11.6825  11.682 11.6815 11.6871  11.692  11.695 11.7017 11.6996 11.7034 11.7018 11.6994 11.6963 11.6947 11.6954 11.6974 11.6999 11.6982 11.6998 11.7056  11.704 11.7085 11.7002  11.696 11.6947 11.6953 11.7006  11.699 11.6934 11.6893 11.6883 11.6863 11.6903 11.6927 11.6928 11.6937 11.6907 11.6879  11.689 11.6884 11.6892 11.6955 11.6962  11.698 11.6951 11.6951 11.6975 11.6906 11.6971 11.7017 11.6968 11.6981 11.6954 11.6989 11.7001 11.7028 11.7052 11.7046 11.7096 11.7126  11.714 11.7143 11.7152 11.7127 11.7102 11.7106 11.7121 11.7086 11.7097 11.7115 11.7101 11.7124 11.7126 11.7101 11.7114 11.7074 11.7094 11.7108 11.7115 11.7145  11.713 11.7073 11.7085 11.7131 11.7137 11.7131 11.7104 11.7108 11.6972 11.6966 11.6985 11.6953 11.6934 11.6975 11.7044 11.7063 11.7066 11.7093 11.7039 11.7062 11.7127  11.713 11.7145 11.7086 11.7007 11.6986 11.7053 11.7064 11.7061 11.7065 11.7019 11.7003 11.6959 11.7012 11.7013 11.7011 11.7036 11.7064 11.7087 11.7087 11.7104 11.7093 11.7096 11.7098 11.7051 11.7062 11.7067 11.7065 11.7033 11.6987 11.6978 11.6916  11.688 11.6908 11.6933 11.6909 11.6927 11.6992  11.699 11.7022 11.7091  11.707 11.7107 11.7096 11.7098 11.7102 11.7078 11.7112 11.7101 11.7112 11.7137 11.7123 11.7127 11.7138 11.7155 11.7194 11.7126 11.7128 11.7128 11.7115 11.7117 11.7106  11.708  11.711 11.7118 11.7119 11.7086 11.7072 11.7085 11.7101 11.7144 11.7169 11.7168 11.7173 11.7132 11.7161 11.7144 11.7178 11.7141 11.7151 11.7144 11.7127 11.7127 11.7121 11.7162 11.7205  11.717  11.718  11.717 11.7162 11.7163 11.7162  11.721 11.7205 11.7188 11.7141 11.7115 11.7113 11.7095 11.7093 11.7102 11.7135 11.7122 11.7082 11.7008 11.6995 11.7052 11.7064 11.7072 11.7064 11.7025 11.7042 11.7082 11.7098 11.7076 11.7043 11.7088 11.7064 11.7071 11.7106 11.7091 11.7084 11.7115 11.7129 11.7091 11.7089 11.7108 11.7142 11.7175 11.7191 11.7203 11.7182 11.7152 11.7043 11.6981 11.6931 11.6948 11.6962 11.6923 11.6914 11.6911 11.6925 11.6964 11.6959 11.6946 11.6965 11.6993  11.701 11.7033 11.7051  11.701 11.7021 11.7019 11.7051 11.7077 11.7067  11.699 11.6993 11.7011 11.6993  11.695 11.6951  11.692 11.6893 11.6872 11.6845 11.6845 11.6824 11.6812 11.6798 11.6844 11.6874 11.6883 11.6882  11.687 11.6916 11.6953 11.6913  11.695 11.6925 11.6917 11.6949 11.6914 11.6832 11.6858 11.6869 11.6882 11.6852 11.6862 11.6895 11.6936  11.695 11.7006 11.6984 11.6999 11.7029  11.702 11.6997 11.7026 11.7025 11.6959 11.6964 11.6976 11.6883 11.6873 11.6909 11.6929 11.6864 11.6827 11.6835 11.6852 11.6856 11.6861 11.6874 11.6877 11.6908 11.6934 11.6991 11.6983 11.6996 11.7026 11.7014 11.7064 11.7062 11.7126  11.716 11.7175 11.7243 11.7245 11.7256 11.7272 11.7276 11.7253 11.7245 11.7295 11.7303 11.7306 11.7338 11.7307 11.7322 11.7357 11.7306 11.7335 11.7343 11.7362 11.7388 11.7427 11.7406 11.7414 11.7415 11.7438 11.7449  11.745 11.7408 11.7439  11.739 11.7328 11.7309 11.7287 11.7291 11.7262 11.7307 11.7317 11.7291 11.7235  11.727 11.7277 11.7309 11.7313 11.7345 11.7338  11.733 11.7345 11.7365 11.7411 11.7411 11.7429 11.7472  11.745 11.7443  11.748 11.7465 11.7484 11.7495 11.7512  11.745 11.7424 11.7463 11.7486 11.7479 11.7462 11.7462  11.748 11.7443 11.7421 11.7428 11.7441 11.7409   11.74 11.7407 11.7391 11.7354 11.7382 11.7319 11.7313 11.7312 11.7327 11.7339 11.7368 11.7381 11.7389 11.7408 11.7444 11.7465 11.7498 11.7555 11.7582 11.7508 11.7482 11.7502 11.7529 11.7599 11.7571 11.7556 11.7609 11.7634 11.7642 11.7657 11.7663 11.7697 11.7739 11.7746 11.7762 11.7776 11.7786 11.7812 11.7856 11.7866 11.7885 11.7855 11.7847 11.7867 11.7888 11.7898  11.788 11.7869  11.789 11.7864 11.7848 11.7855 11.7891 11.7925 11.7977 11.7965 11.7971 11.7952 11.7954 11.7958 11.7974 11.7996 11.8013 11.7997  11.803 11.8061 11.8055 11.8096 11.8098 11.8093   11.81 11.8117 11.8164 11.8219 11.8184 11.8239 11.8275  11.826  11.825 11.8243 11.8249 11.8246 11.8257  11.828  11.828 11.8281 11.8246 11.8233 11.8227 11.8234 11.8227 11.8224 11.8236 11.8231 11.8242 11.8196 11.8179 11.8204 11.8243 11.8254 11.8255 11.8291 11.8315 11.8314 11.8295 11.8292 11.8313 11.8297  11.827 11.8304 11.8271 11.8248 11.8313 11.8303 11.8252 11.8277 11.8263  11.829 11.8304 11.8338 11.8374 11.8414 11.8359 11.8295 11.8259 11.8293 11.8317 11.8247 11.8238 11.8279 11.8265 11.8278 11.8231  11.822 11.8214 11.8196 11.8204  11.822 11.8264 11.8309 11.8343 11.8354 11.8398 11.8366 11.8372 11.8339 11.8344 11.8361 11.8376  11.839 11.8364 11.8332 11.8354 11.8362 11.8388 11.8412 11.8395 11.8377 11.8342 11.8351 11.8366 11.8381 11.8421 11.8393 11.8401 11.8327 11.8299 11.8316 11.8324 11.8351 11.8362 11.8369 11.8363 11.8433 11.8461 11.8466  11.845 11.8458 11.8489 11.8511 11.8493 11.8471 11.8442 11.8404 11.8344 11.8328 11.8363 11.8401 11.8461 11.8434 11.8356 11.8374 11.8405 11.8415  11.841 11.8419 11.8441 11.8363 11.8395 11.8426 11.8416 11.8442 11.8448 11.8415 11.8417 11.8363 11.8353 11.8386 11.8411 11.8435 11.8438 11.8458 11.8462 11.8489 11.8508  11.856 11.8551 11.8489 11.8523 11.8529 11.8532 11.8582 11.8564 11.8511 11.8526 11.8528 11.8533 11.8542   11.85 11.8519 11.8519 11.8555 11.8528 11.8508 11.8497 11.8539 11.8548 11.8547 11.8565 11.8536  11.856 11.8568 11.8603 11.8593 11.8631 11.8637 11.8662 11.8687 11.8694 11.8688  11.871 11.8728 11.8789 11.8792 11.8684  11.868 11.8687 11.8685 11.8668 11.8688 11.8662 11.8624 11.8638 11.8631 11.8611 11.8602 11.8616 11.8619 11.8623 11.8614 11.8601  11.859 11.8599 11.8601 11.8628 11.8595 11.8623 11.8672 11.8705 11.8651  11.867 11.8675  11.866 11.8677 11.8714  11.871 11.8691 11.8681 11.8678 11.8719 11.8755 11.8749 11.8746 11.8785  11.874 11.8767  11.877 11.8816 11.8789  11.881 11.8785 11.8789 11.8815 11.8841 11.8858 11.8854 11.8863   11.89 11.8923 11.8934 11.8931 11.8964 11.8962 11.8994 11.9036 11.9039  11.906 11.9068 11.9075 11.9096 11.9116 11.9071 11.9083 11.9088 11.9112 11.9125 11.9169 11.9119 11.9099 11.9108 11.9106  11.908 11.9095 11.9126 11.9071  11.908 11.9018 11.9052 11.9053  11.908 11.9048 11.9074 11.9118 11.9121 11.9113 11.9083 11.9075  11.909 11.9081 11.9094 11.9129 11.9115 11.9095 11.9125 11.9135 11.9153 11.9185 11.9175 11.9171 11.9186 11.9173 11.9113 11.9096 11.9122 11.9146 11.9138 11.9132 11.9163 11.9159 11.9147 11.9108 11.9112 11.9139 11.9184 11.9189 11.9195 11.9249 11.9271 11.9295  11.931 11.9294 11.9309 11.9296 11.9253 11.9279 11.9263 11.9246 11.9234 11.9242 11.9288 11.9281 11.9261  11.929 11.9306 11.9317 11.9289 11.9317 11.9358 11.9377 11.9283 11.9278 11.9272   11.93 11.9265 11.9277 11.9304 11.9288 11.9236 11.9204 11.9211 11.9202 11.9226 11.9251 11.9261 11.9264 11.9275 11.9264 11.9306 11.9333 11.9285 11.9274 11.9172 11.9194 11.9169 11.9196 11.9226 11.9234 11.9236 11.9184 11.9216 11.9212 11.9195 11.9192 11.9245 11.9254 11.9287  11.927  11.926 11.9257 11.9242 11.9258  11.922 11.9195 11.9209 11.9225  11.916 11.9178 11.9113 11.9138 11.9139 11.9167 11.9103 11.8989 11.8982 11.8971 11.8941 11.8939 11.8965 11.8982 11.8922 11.8915 11.8921 11.8947 11.8984 11.9022 11.8999  11.903 11.9057 11.9093  11.914 11.9135 11.9157 11.9172 11.9204 11.9232 11.9227 11.9212 11.9234 11.9277 11.9275 11.9293   11.93   11.93 11.9302 11.9309 11.9289 11.9315 11.9332   11.93 11.9348  11.932 11.9366 11.9383 11.9402  11.939 11.9408 11.9367 11.9368 11.9341 11.9371 11.9403 11.9391 11.9386 11.9407 11.9403 11.9376 11.9372 11.9334 11.9415 11.9387 11.9403 11.9428 11.9426  11.939  11.942 11.9421 11.9451 11.9485 11.9503 11.9492 11.9526 11.9537 11.9565 11.9573 11.9574 11.9517  11.952 11.9501  11.951 11.9469 11.9515 11.9434 11.9431 11.9406 11.9371 11.9405 11.9405 11.9412 11.9432 11.9398 11.9362 11.9403 11.9394 11.9348 11.9336 11.9326 11.9332 11.9316 11.9313 11.9315 11.9319 11.9317 11.9358 11.9404 11.9419 11.9428 11.9368 11.9365 11.9344 11.9327 11.9341 11.9258 11.9254 11.9279 11.9294 11.9299 11.9327 11.9358 11.9377 11.9353 11.9359 11.9374 11.9392 11.9349 11.9384 11.9388 11.9375 11.9381  11.939 11.9389 11.9437 11.9429 11.9441 11.9429 11.9447 11.9485 11.9493 11.9536 11.9545 11.9553 11.9491  11.947 11.9428  11.935 11.9399 11.9349 11.9351 11.9397 11.9449 11.9462 11.9492 11.9424 11.9454 11.9479  11.951 11.9519 11.9527 11.9499 11.9545 11.9589 11.9607 11.9601 11.9553 11.9481 11.9473 11.9464 11.9491 11.9467 11.9484 11.9509 11.9492 11.9521 11.9543  11.957 11.9604 11.9547 11.9555 11.9475 11.9528 11.9529  11.956 11.9542 11.9567 11.9553 11.9566 11.9548 11.9557 11.9593 11.9563  11.959 11.9618 11.9633  11.967 11.9708 11.9741 11.9769 11.9768 11.9727 11.9737 11.9753  11.977 11.9765 11.9794 11.9773 11.9714 11.9692 11.9667 11.9625  11.965 11.9651 11.9646 11.9654 11.9687 11.9679 11.9704 11.9721 11.9741  11.978 11.9792 11.9807 11.9781 11.9814 11.9798 11.9812 11.9796 11.9772 11.9789 11.9784 11.9771 11.9748 11.9782 11.9779 11.9792 11.9783 11.9799  11.979 11.9793 11.9798 11.9813 11.9814 11.9761 11.9781 11.9805 11.9844 11.9884  11.992 11.9947 11.9906 11.9899  11.992 11.9891 11.9892 11.9898 11.9924 11.9942 11.9931 11.9916 11.9904 11.9902 11.9841 11.9801 11.9834 11.9831 11.9873 11.9892 11.9868 11.9883  11.989 11.9861 11.9889 11.9845 11.9849 11.9836 11.9842  11.986 11.9872 11.9867 11.9884 11.9882 11.9869 11.9885 11.9863 11.9891 11.9914 11.9921 11.9923 11.9928 11.9972 11.9991 11.9993 11.9997 12.0013 12.0007 12.0051 12.0093 12.0117  12.014 12.0125  12.013 12.0146  12.013 12.0134 12.0146 12.0126 12.0187  12.018 12.0164 12.0127 12.0145  12.015 12.0141 12.0115 12.0123 12.0127 12.0129 12.0169 12.0202 12.0209 12.0222  12.019 12.0216 12.0262 12.0274 12.0231 12.0175 12.0185 12.0203 12.0183 12.0226 12.0243 12.0251  12.029 12.0301 12.0337 12.0353 12.0362 12.0383 12.0394 12.0415 12.0429 12.0457 12.0369 12.0392 12.0386 12.0399 12.0413 12.0423 12.0451 12.0385 12.0375 12.0383 12.0379 12.0395 12.0411 12.0423 12.0436 12.0418 12.0451 12.0364 12.0354 12.0345 12.0345 12.0299 12.0315  12.035 12.0306 12.0338 12.0328 12.0284 12.0281 12.0268 12.0266 12.0285 12.0184  12.013 12.0086 12.0048 12.0057  12.006 11.9982 11.9858 11.9869 11.9894 11.9874  11.987  11.991 11.9916 11.9904  11.994 11.9968 11.9952 11.9929 11.9946 11.9968 11.9959 11.9947 11.9933  11.994 11.9962 11.9975 11.9993 11.9939 11.9937 11.9905 11.9919 11.9909 11.9933 11.9966 11.9957 11.9966 11.9982 11.9969 11.9995 12.0038 11.9999 12.0022 12.0022 12.0008      12 12.0021 12.0001 12.0011 12.0067 12.0068 12.0103 12.0083 12.0105 12.0046 12.0055 12.0058 12.0049 12.0086 12.0107 12.0108 12.0146 12.0127 12.0126  12.013 12.0103 12.0114 12.0102 12.0069 11.9984  11.999 11.9952 11.9928  11.989 11.9937  11.997 11.9964 11.9966 11.9884 11.9886 11.9842 11.9872 11.9858 11.9899 11.9891 11.9912 11.9916 11.9935 11.9911 11.9966 11.9946 11.9882 11.9862  11.978 11.9772 11.9803 11.9814 11.9813 11.9815 11.9817 11.9806 11.9826 11.9804 11.9829  11.981 11.9836  11.984 11.9803  11.975 11.9729 11.9705 11.9686 11.9699  11.969  11.969 11.9658 11.9672 11.9711 11.9706 11.9635 11.9642 11.9669 11.9681 11.9668 11.9664 11.9701 11.9717 11.9682 11.9697 11.9731  11.976 11.9717 11.9724 11.9731  11.969 11.9673 11.9708  11.972 11.9743 11.9763 11.9782 11.9799 11.9787 11.9806 11.9846 11.9835 11.9867  11.986 11.9874  11.989 11.9904 11.9864 11.9868 11.9884 11.9889 11.9861 11.9894 11.9901 11.9893 11.9864 11.9863 11.9828 11.9821 11.9796 11.9789 11.9807 11.9818 11.9854 11.9833 11.9837 11.9818  11.983 11.9824 11.9807  11.983 11.9817 11.9771  11.978  11.979 11.9777 11.9809 11.9767 11.9774 11.9773 11.9735 11.9764 11.9746 11.9727 11.9715 11.9697 11.9706 11.9667 11.9658 11.9697 11.9691 11.9687 11.9654 11.9657  11.966  11.968 11.9619 11.9575 11.9599 11.9643 11.9665 11.9628 11.9564 11.9578 11.9592 11.9612 11.9651  11.965 11.9632 11.9648 11.9652 11.9677 11.9698 11.9717 11.9762 11.9684 11.9693 11.9693 11.9701  11.972 11.9723 11.9662 11.9658 11.9668 11.9662  11.968 11.9667 11.9703 11.9705 11.9699 11.9672 11.9703 11.9734  11.977 11.9738 11.9751 11.9721 11.9739 11.9722 11.9712 11.9706 11.9687 11.9712 11.9683 11.9716 11.9706   11.97  11.971 11.9701 11.9673 11.9694 11.9662 11.9671 11.9703 11.9712 11.9697 11.9714 11.9681 11.9649 11.9652 11.9675  11.967 11.9643 11.9671 11.9671 11.9638 11.9628 11.9631 11.9558 11.9571 11.9546 11.9531 11.9551 11.9587 11.9611 11.9593  11.962 11.9652 11.9659  11.962 11.9591 11.9595 11.9613 11.9596 11.9592 11.9625  11.961 11.9628 11.9634 11.9656 11.9573 11.9534 11.9553   11.96 11.9621 11.9613 11.9572  11.954 11.9556 11.9569 11.9583 11.9572 11.9571 11.9577  11.956 11.9587 11.9578  11.961 11.9612 11.9608 11.9632 11.9635 11.9633 11.9599  11.958 11.9584 11.9622 11.9646 11.9695 11.9716 11.9749 11.9706  11.964  11.962 11.9636 11.9663 11.9647 11.9599 11.9565  11.957 11.9545 11.9551 11.9538 11.9571 11.9551 11.9571 11.9558 11.9559 11.9583 11.9566 11.9536 11.9576 11.9581  11.952 11.9539 11.9515 11.9531 11.9523 11.9469  11.947 11.9477 11.9443 11.9462 11.9477 11.9471 11.9478 11.9476 11.9489 11.9505 11.9493 11.9502 11.9441 11.9446 11.9379 11.9363 11.9367 11.9388 11.9411  11.941 11.9376 11.9348 11.9361 11.9334 11.9419 11.9396 11.9395 11.9422 11.9441 11.9431 11.9432 11.9394 11.9397 11.9429 11.9441 11.9431 11.9441 11.9478 11.9488 11.9487 11.9512 11.9568 11.9528 11.9533 11.9522 11.9476 11.9454 11.9477 11.9486 11.9515 11.9534 11.9513 11.9528  11.948 11.9499 11.9484 11.9505 11.9482 11.9492 11.9441 11.9434 11.9431 11.9478 11.9486 11.9472 11.9461 11.9485 11.9463 11.9463 11.9487 11.9488 11.9474  11.951 11.9538 11.9545 11.9544 11.9531 11.9506 11.9544 11.9578 11.9614 11.9629 11.9607 11.9583 11.9594 11.9616 11.9619 11.9635 11.9638 11.9662 11.9665 11.9701 11.9668  11.969 11.9639 11.9649 11.9626 11.9651 11.9685 11.9673 11.9698 11.9685 11.9696 11.9707  11.971 11.9644 11.9671  11.967 11.9678 11.9661 11.9648 11.9698 11.9666 11.9642 11.9639 11.9645 11.9664 11.9649 11.9618 11.9641 11.9659  11.964 11.9656 11.9647 11.9636 11.9594 11.9615 11.9629 11.9626 11.9636 11.9615 11.9549 11.9568 11.9539 11.9431 11.9424 11.9429 11.9441 11.9427 11.9435 11.9429 11.9391   11.94 11.9393  11.935 11.9342 11.9315 11.9286 11.9273   11.93 11.9181 11.9211 11.9237 11.9174 11.9161 11.9137 11.9086 11.9108 11.9107 11.9089  11.909 11.9086 11.9072 11.9089 11.9113 11.9076 11.9078 11.9097  11.911 11.9097 11.9064 11.9033 11.9041 11.9067 11.9083 11.9071 11.9081 11.9091 11.9101 11.9106 11.9144  11.915 11.9172 11.9216 11.9242 11.9285 11.9318 11.9323 11.9323 11.9322 11.9326 11.9349 11.9338  11.933 11.9316 11.9313 11.9313 11.9306 11.9316 11.9313 11.9313 11.9315 11.9326 11.9282 11.9291 11.9267 11.9283 11.9257 11.9261 11.9251 11.9308 11.9324 11.9325 11.9291 11.9286   11.93 11.9313 11.9338 11.9355 11.9357 11.9368 11.9341 11.9342 11.9368 11.9372 11.9382 11.9338  11.936 11.9385 11.9338 11.9309 11.9297 11.9277 11.9254 11.9259 11.9266 11.9297 11.9318 11.9334 11.9334 11.9336 11.9311 11.9338 11.9329 11.9316  11.932 11.9344  11.935 11.9335 11.9346  11.933 11.9358 11.9341 11.9353 11.9355 11.9364  11.939 11.9422 11.9431 11.9407 11.9372 11.9354 11.9368  11.939 11.9399 11.9384 11.9377 11.9371 11.9357 11.9319 11.9353 11.9365 11.9372 11.9398 11.9393 11.9418 11.9399  11.934   11.93 11.9273 11.9272 11.9268 11.9287 11.9309 11.9249 11.9276  11.928 11.9311 11.9335 11.9363 11.9363 11.9391 11.9377 11.9353  11.935 11.9341  11.933 11.9345 11.9316 11.9334  11.931  11.933 11.9298 11.9297  11.931 11.9343 11.9331 11.9338 11.9347 11.9321 11.9337 11.9319 11.9339 11.9332 11.9318 11.9293 11.9295 11.9304 11.9332  11.934 11.9361 11.9359 11.9367 11.9373 11.9382 11.9417  11.942  11.945 11.9408 11.9394 11.9406 11.9353 11.9376  11.936 11.9391 11.9396 11.9391 11.9398 11.9431 11.9411 11.9412 11.9427 11.9421 11.9425 11.9424 11.9447 11.9458 11.9481 11.9501 11.9522 11.9509 11.9471 11.9487 11.9517 11.9523 11.9508   11.95 11.9463 11.9428 11.9408 11.9438 11.9456 11.9428 11.9371 11.9389 11.9403 11.9393 11.9414 11.9384 11.9383 11.9413 11.9412 11.9417 11.9421 11.9419  11.942 11.9436 11.9461 11.9454 11.9471 11.9479 11.9486 11.9404 11.9358 11.9388 11.9376 11.9362 11.9352   11.94 11.9425 11.9418 11.9404 11.9427 11.9458 11.9452 11.9453 11.9392 11.9406 11.9426  11.945 11.9442 11.9485 11.9457 11.9479 11.9466 11.9417 11.9446  11.947 11.9476 11.9463 11.9474 11.9482 11.9476 11.9478 11.9478 11.9504 11.9501 11.9478 11.9474 11.9484  11.951 11.9497 11.9457 11.9446 11.9454  11.947 11.9475 11.9498 11.9508 11.9535 11.9544 11.9554 11.9451 11.9459 11.9476 11.9483 11.9438  11.945 11.9478 11.9499 11.9542 11.9577 11.9575  11.954 11.9526 11.9545 11.9506 11.9527 11.9552 11.9533 11.9537 11.9514 11.9516 11.9517 11.9533 11.9542 11.9534 11.9537  11.952 11.9516 11.9515 11.9499 11.9486 11.9444 11.9478 11.9463 11.9459 11.9503 11.9567 11.9578 11.9609 11.9582 11.9589 11.9622 11.9572 11.9529 11.9516 11.9532 11.9522 11.9553 11.9574  11.953  11.954 11.9536 11.9538 11.9544 11.9547 11.9562 11.9587 11.9598 11.9598 11.9569 11.9569 11.9563 11.9589 11.9601 11.9567 11.9591 11.9588 11.9557 11.9568 11.9568 11.9577 11.9559 11.9557 11.9595   11.96  11.959 11.9573 11.9598 11.9554 11.9565 11.9601 11.9628 11.9637 11.9679 11.9684 11.9672 11.9659  11.967 11.9689 11.9693  11.969 11.9669 11.9645 11.9653 11.9673 11.9642 11.9654 11.9655 11.9652  11.968 11.9704 11.9656 11.9655  11.968
